Selection and the Distribution of Female Hourly Wages in the U.S

We analyze the role of selection bias in generating the changes in the observed distribution of female hourly wages in the United States using CPS data for the years 1975 to 2020. We account for the selection bias from the employment decision by modeling the distribution of the number of working hours and estimating a nonseparable model of wages. We decompose changes in the wage distribution into composition, structural and selection effects. Composition effects have increased wages at all quantiles while the impact of the structural effects varies by time period and quantile. Changes in the role of selection only appear at the lower quantiles of the wage distribution. The evidence suggests that there is positive selection in the 1970s which diminishes until the later 1990s. This reduces wages at lower quantiles and increases wage inequality. Post 2000 there appears to be an increase in positive sorting which reduces the selection effects on wage inequality.

==> average_der_w.txt <==
year hours weeks
1976	-0.157039	0.349367
1977	-0.0272829	0.330791
1978	-0.0942157	0.347613
1979	-0.00652086	0.448252
1980	-0.0774147	0.408387
1981	0.0246201	0.381083
1982	0.0249119	0.393323
1983	0.12369	0.361153
1984	0.164239	0.395865
1985	0.160722	0.425713
1986	0.157755	0.389897
1987	0.151228	0.487323
1988	0.156866	0.418412
1989	0.200562	0.449521
1990	0.138454	0.491609
1991	0.242253	0.480952
1992	0.15961	0.462178
1993	0.21394	0.378149
1994	0.173557	0.347456
1995	0.0829258	0.450785
1996	0.120369	0.423246
1997	0.0964216	0.34063
1998	0.0947311	0.384244
1999	0.0545488	0.282434
2000	0.0830096	0.292839
2001	0.0907922	0.335011
2002	0.129562	0.362368
2003	0.0953772	0.278346
2004	0.0748922	0.397185
2005	0.107052	0.39484
2006	0.142792	0.324333
2007	0.0653957	0.312937
2008	0.151134	0.382425
2009	0.162326	0.286135
2010	0.247621	0.20632
2011	0.140352	0.29573
2012	0.152379	0.306697
2013	0.177799	0.35087
2014	0.180131	0.376044
2015	0.105958	0.284991
2016	0.176875	0.287552
2017	0.149185	0.264446
2018	0.120324	0.351843
2019	0.133829	0.29833
2020	0.307277	0.348328
2021	0.0873064	0.242245


==> average_derivative_1_2021.txt <==
year average
1976	0.123129
1977	0.133607
1978	0.128449
1979	0.148212
1980	0.130029
1981	0.156385
1982	0.144168
1983	0.159541
1984	0.185066
1985	0.178307
1986	0.172945
1987	0.185342
1988	0.166749
1989	0.175472
1990	0.167812
1991	0.167208
1992	0.156906
1993	0.157978
1994	0.134986
1995	0.135586
1996	0.129668
1997	0.136485
1998	0.132154
1999	0.113164
2000	0.106512
2001	0.100658
2002	0.106005
2003	0.0965591
2004	0.113048
2005	0.114773
2006	0.121023
2007	0.103246
2008	0.119334
2009	0.110725
2010	0.123396
2011	0.118687
2012	0.126701
2013	0.129298
2014	0.138687
2015	0.106375
2016	0.120608
2017	0.12054
2018	0.117334
2019	0.102082
2020	0.134907
2021	0.0816657

==> average_derivative_2021.txt <==
year average
1976	0.388389
1977	0.40358
1978	0.392463
1979	0.453515
1980	0.377296
1981	0.407888
1982	0.411535
1983	0.427266
1984	0.481118
1985	0.476917
1986	0.485092
1987	0.498923
1988	0.46692
1989	0.479117
1990	0.458693
1991	0.456531
1992	0.431038
1993	0.440602
1994	0.387134
1995	0.400897
1996	0.392247
1997	0.410789
1998	0.40082
1999	0.348124
2000	0.333913
2001	0.321941
2002	0.313782
2003	0.306776
2004	0.324734
2005	0.334484
2006	0.352322
2007	0.321095
2008	0.318478
2009	0.30509
2010	0.338345
2011	0.338325
2012	0.356589
2013	0.361607
2014	0.359192
2015	0.330434
2016	0.347572
2017	0.375038
2018	0.332994
2019	0.342018
2020	0.353646
2021	0.248038

==> average_derivative_newey_2021.txt <==
year average
1976	0.226376
1977	0.169521
1978	0.165355
1979	0.167951
1980	0.0900734
1981	0.201526
1982	0.15031
1983	0.0906407
1984	0.0697857
1985	0.15118
1986	0.0917345
1987	0.044045
1988	0.0383794
1989	0.0313048
1990	0.078842
1991	0.024451
1992	0.0641986
1993	-0.0207121
1994	-0.0296114
1995	-0.102655
1996	-0.135018
1997	-0.178311
1998	-0.367692
1999	-0.135725
2000	-0.224133
2001	-0.111858
2002	-0.124772
2003	-0.244548
2004	-0.214873
2005	-0.231109
2006	-0.236756
2007	-0.266659
2008	-0.25258
2009	-0.234921
2010	-0.289228
2011	-0.362364
2012	-0.35869
2013	-0.463651
2014	-0.415484
2015	-0.375087
2016	-0.33026
2017	-0.330882
2018	-0.268798
2019	-0.138442
2020	-0.205622
2021	-0.133593

==> censoring_4/src/censoring_results_10_2021.txt <==
year selection composition structural total
1976	-1.2633e-10	0.000164795	-0.000164795	-1.2633e-10	
1977	-0.00957031	0.0120728	0.0371704	0.0396729	
1978	-0.00109864	0.0079651	0.0174194	0.0242859	
1979	-0.0171631	0.0259521	0.0253113	0.0341003	
1980	-0.0343994	0.0392212	0.0288025	0.0336243	
1981	-0.0287537	0.0413025	-0.0232056	-0.0106567	
1982	-0.0110535	0.0278564	-0.0335449	-0.0167419	
1983	-0.015509	0.0580628	-0.0549011	-0.0123474	
1984	-0.0303101	0.047113	-0.0424927	-0.0256897	
1985	-0.0291382	0.0695251	-0.067688	-0.027301	
1986	-0.0235901	0.0533508	-0.0648621	-0.0351013	
1987	-0.0392212	0.0575195	-0.0755493	-0.057251	
1988	-0.0559387	0.100433	-0.0822388	-0.0377441	
1989	-0.0641541	0.117798	-0.109039	-0.0553955	
1990	-0.0392212	0.0953064	-0.103412	-0.0473267	
1991	-0.0560913	0.0953064	-0.0928589	-0.0536438	
1992	-0.0346863	0.0953064	-0.0990112	-0.0383911	
1993	-0.0436768	0.100244	-0.0945862	-0.0380188	
1994	-0.0429138	0.118292	-0.0967773	-0.0213989	
1995	-0.0338379	0.109198	-0.112134	-0.0367737	
1996	-0.013855	0.104425	-0.119525	-0.0289551	
1997	-0.0281738	0.0851563	-0.105615	-0.0486328	
1998	-0.0307739	0.0953064	-0.0714844	-0.00695191	
1999	-0.0504089	0.130707	-0.0588196	0.0214783	
2000	-0.0307739	0.143101	-0.0695663	0.0427612	
2001	-0.0512939	0.134222	-0.0534485	0.02948	
2002	-0.0307739	0.153256	-0.0562714	0.0662109	
2003	-0.0435059	0.123547	-0.0143921	0.0656494	
2004	-0.0487915	0.154153	-0.0311065	0.0742554	
2005	-0.0332825	0.154147	-0.0570098	0.063855	
2006	-0.0356445	0.143272	-0.0489853	0.0586426	
2007	-0.029773	0.1431	-0.0375824	0.0757446	
2008	-0.0392212	0.182318	-0.0695618	0.0735352	
2009	-0.0363709	0.182321	-0.087442	0.0585083	
2010	-0.0253235	0.143106	-0.0406036	0.077179	
2011	-2.21506e-08	0.150482	-0.0599304	0.0905518	
2012	-0.0392212	0.172751	-0.0821197	0.0514099	
2013	-0.017334	0.15564	-0.0658203	0.0724854	
2014	-0.0194214	0.167058	-0.0703781	0.0772583	
2015	-0.0194214	0.154149	-0.0580124	0.0767151	
2016	-0.0377441	0.182321	-0.0557159	0.0888611	
2017	-0.0157532	0.178748	-0.0492783	0.113716	
2018	-0.0148499	0.171848	-0.0310821	0.125916	
2019	-0.0253235	0.189775	-0.0163879	0.148064	
2020	-0.0392212	0.209715	-0.0166168	0.153877	
2021	-0.0312561	0.185408	0.0341263	0.188278	


==> censoring_4/src/censoring_results_25_2021.txt <==
year selection composition structural total
1976	-1.24801e-09	1.7632e-10	-1.7632e-10	-1.24801e-09	
1977	-2.19663e-08	1.93601e-08	0.0162048	0.0162048	
1978	-0.011676	0.0180176	-0.00248413	0.00385742	
1979	-0.0112732	0.0112732	0.0193604	0.0193604	
1980	-0.0217651	0.0396973	-0.0203857	-0.00245361	
1981	-0.0204529	0.0411743	-0.0498352	-0.0291138	
1982	-4.11249e-08	0.0253113	-0.0535828	-0.0282715	
1983	-0.0230469	0.0663818	-0.0860352	-0.0427002	
1984	-0.0224793	0.0785644	-0.0874756	-0.0313904	
1985	-0.0359497	0.0791321	-0.0683289	-0.0251465	
1986	-0.0253235	0.0943115	-0.0682861	0.000701904	
1987	-0.0269348	0.0809998	-0.0556335	-0.0015686	
1988	-0.02948	0.0790344	-0.0442017	0.00535278	
1989	-0.0363586	0.0986389	-0.0683349	-0.00605469	
1990	-0.0597229	0.133533	-0.0754944	-0.00168457	
1991	-0.01073	0.101697	-0.090741	0.00022583	
1992	-0.044397	0.130676	-0.118805	-0.0325256	
1993	-0.0222412	0.113013	-0.10694	-0.0161682	
1994	-0.0451233	0.134729	-0.0926758	-0.00307007	
1995	-0.0409851	0.146339	-0.125996	-0.0206421	
1996	-0.0408264	0.146188	-0.108835	-0.0034729	
1997	-0.0477905	0.143097	-0.0933655	0.00194092	
1998	-0.0237183	0.151549	-0.100957	0.0268738	
1999	-0.0278259	0.143098	-0.0633011	0.0519714	
2000	-0.0487915	0.147229	-0.0447021	0.0537354	
2001	-0.0487915	0.182321	-0.045993	0.0875366	
2002	-0.0392212	0.182318	-0.0372848	0.105812	
2003	-0.0400085	0.194153	-0.027565	0.126579	
2004	-0.051294	0.197168	-0.0184784	0.127396	
2005	-0.0236084	0.183925	-0.0301513	0.130165	
2006	-5.89782e-08	0.162514	-0.0500641	0.11245	
2007	-0.0315491	0.166872	-0.0319824	0.10334	
2008	-0.0336182	0.200671	-0.052063	0.11499	
2009	-0.0382263	0.220546	-0.0659332	0.116386	
2010	-0.0382263	0.193111	-0.0390396	0.115845	
2011	-0.0333313	0.191054	-0.0432129	0.11451	
2012	-0.0311646	0.218718	-0.0782623	0.109291	
2013	-0.0258362	0.204799	-0.0611191	0.117844	
2014	-3.5137e-08	0.18232	-0.067543	0.114777	
2015	-3.40848e-08	0.18232	-0.07695	0.10537	
2016	-3.39044e-08	0.223144	-0.0740661	0.149078	
2017	-0.0237183	0.20764	-0.0522613	0.13166	
2018	-0.0228149	0.229411	-0.051384	0.155212	
2019	-0.022815	0.202937	-0.00364685	0.176476	
2020	-0.033905	0.223145	0.0306778	0.219917	
2021	-0.0301758	0.212495	0.0562973	0.238617	


==> censoring_4/src/censoring_results_50_2021.txt <==
year selection composition structural total
1976	-2.05531e-09	1.6648e-10	-1.6648e-10	-2.05531e-09	
1977	-0.00599365	0.0156189	0.00137329	0.0109985	
1978	-0.00320435	0.01828	0.00882568	0.0239014	
1979	-0.00957032	0.041687	-0.00794678	0.0241699	
1980	-0.0169556	0.0363708	-0.019397	1.83081e-05	
1981	-0.0176453	0.0276917	-0.0448364	-0.03479	
1982	-0.00444946	0.0414856	-0.074408	-0.0373718	
1983	-3.3043e-08	0.0645325	-0.0752808	-0.0107483	
1984	-0.0167542	0.0575745	-0.0419311	-0.00111084	
1985	-0.0250549	0.0790466	-0.0477234	0.00626831	
1986	-0.0186035	0.0927063	-0.0395386	0.0345642	
1987	-0.033905	0.105829	-0.0264221	0.0455017	
1988	-0.033905	0.108215	-0.0172058	0.0571045	
1989	-0.0132508	0.0984436	-0.0251404	0.0600525	
1990	-0.0242554	0.11377	-0.0157043	0.0738098	
1991	-0.0281738	0.123297	-0.0347778	0.0603455	
1992	-0.0379395	0.155722	-0.0734649	0.0443176	
1993	-0.0288208	0.159848	-0.0625214	0.0685059	
1994	-3.68135e-08	0.162514	-0.0594406	0.103073	
1995	-0.0350952	0.16748	-0.0635498	0.0688354	
1996	-0.0275879	0.154152	-0.0621597	0.0644043	
1997	-0.0362	0.167464	-0.0680496	0.0632141	
1998	-0.0382263	0.174358	-0.0477707	0.0883606	
1999	-0.0425659	0.182329	-0.0194321	0.120331	
2000	-0.0327942	0.197093	-0.0277023	0.136597	
2001	-0.0392212	0.182318	-0.00100708	0.14209	
2002	-0.0377442	0.200258	-0.0125885	0.149925	
2003	-0.0348877	0.196707	0.0145416	0.176361	
2004	-0.0281372	0.211884	0.00926209	0.193008	
2005	-0.0260071	0.202093	0.0176468	0.193733	
2006	-0.0134278	0.204796	-0.00405121	0.187317	
2007	-0.0327942	0.215114	-0.0160675	0.166252	
2008	-0.0134277	0.221062	-0.00330352	0.20433	
2009	-0.0253235	0.248468	-0.0393982	0.183746	
2010	-0.0173523	0.232715	-0.0228806	0.192482	
2011	-0.0118347	0.242944	-0.0314941	0.199615	
2012	-0.0172974	0.259515	-0.0438919	0.198326	
2013	-4.08942e-08	0.23111	-0.0346146	0.196495	
2014	-0.0253906	0.248535	-0.0470581	0.176086	
2015	-0.0124268	0.236189	-0.0386734	0.185089	
2016	-0.0143921	0.226726	-0.000694279	0.211639	
2017	-0.0121155	0.248505	-0.00269316	0.233696	
2018	-1.63618e-08	0.287682	-0.0279464	0.259735	
2019	-6.70247e-08	0.223145	0.013298	0.236443	
2020	-0.0222351	0.268855	0.0278168	0.274437	
2021	-2.52278e-08	0.251312	0.0733643	0.324677	


==> censoring_4/src/censoring_results_75_2021.txt <==
year selection composition structural total
1976	-1.5e-10	-8.59899e-11	8.59899e-11	-1.5e-10	
1977	-0.00209961	0.00598143	-2.44017e-05	0.00385742	
1978	-0.00452271	0.0262268	-0.0125488	0.00915527	
1979	-0.0081543	0.0371399	-0.00664062	0.022345	
1980	-0.0124817	0.0513489	-0.0404175	-0.00155029	
1981	-1.96335e-08	0.0363648	-0.0660889	-0.0297241	
1982	-0.00936279	0.0392212	-0.0629272	-0.0330688	
1983	-0.0059021	0.0606262	-0.0600647	-0.00534058	
1984	-8.33601e-09	0.068988	-0.0429504	0.0260376	
1985	-0.00299683	0.0737488	-0.0358826	0.0348694	
1986	-4.19707e-08	0.0661377	-0.010376	0.0557617	
1987	-0.00250855	0.0766113	0.00740357	0.0815063	
1988	-0.00477905	0.100085	0.000494411	0.0958008	
1989	-0.00482178	0.0957886	0.00866089	0.0996277	
1990	-0.0202087	0.127837	0.00496675	0.112595	
1991	-0.0182556	0.11488	0.00273438	0.0993591	
1992	-0.0128296	0.125615	-0.00720215	0.105583	
1993	-1.31075e-08	0.13353	-0.0116272	0.121902	
1994	-0.0114319	0.163173	-0.0110931	0.140648	
1995	-1.71805e-08	0.166779	-0.0269012	0.139877	
1996	-0.0127686	0.162518	-0.031929	0.117821	
1997	-0.00643311	0.170251	-0.0486298	0.115189	
1998	-0.0181152	0.177135	-0.0267258	0.132294	
1999	-0.0117004	0.185651	0.00302887	0.176979	
2000	-0.0204468	0.174599	0.0247421	0.178894	
2001	-0.0164978	0.193423	0.0214844	0.19841	
2002	-0.0104736	0.208296	0.0273361	0.225159	
2003	-3.43647e-08	0.192368	0.0370026	0.22937	
2004	-0.00405884	0.191269	0.055397	0.242607	
2005	-1.03392e-08	0.196709	0.0384674	0.235176	
2006	-0.015271	0.228841	0.0168228	0.230392	
2007	-0.00583496	0.217924	0.0264816	0.238571	
2008	-0.0110901	0.234235	0.0319138	0.255058	
2009	-0.0134399	0.255643	0.0213242	0.263527	
2010	-0.00541992	0.248462	0.034317	0.277359	
2011	-2.19177e-08	0.223145	0.0407333	0.263878	
2012	-0.000549317	0.236389	0.013031	0.248871	
2013	-1.3898e-08	0.26236	-0.00825496	0.254105	
2014	-0.0120422	0.300105	-0.0255432	0.26252	
2015	0.00350342	0.310156	-0.0347289	0.278931	
2016	-4.1779e-10	0.278709	0.00632477	0.285034	
2017	-3.86807e-09	0.293877	0.024353	0.31823	
2018	-5.63869e-09	0.31015	0.0259018	0.336052	
2019	-3.79337e-08	0.287682	0.0139542	0.301636	
2020	-1.18581e-08	0.292137	0.0833969	0.375534	
2021	0.00560303	0.301877	0.0902405	0.39772	


==> censoring_4/src/censoring_results_90_2021.txt <==
year selection composition structural total
1976	-4.814e-10	-1.9592e-10	1.9592e-10	-4.814e-10	
1977	-2.86797e-11	0.0164001	-0.0013916	0.0150085	
1978	-9.3328e-10	0.0209045	0.00831299	0.0292175	
1979	6.10352e-05	0.0373535	0.00131226	0.0387268	
1980	0.00175781	0.0337463	-0.0160278	0.0194763	
1981	-1.34524e-09	0.0500855	-0.0561218	-0.00603638	
1982	-4.44654e-09	0.0392151	-0.0500183	-0.0108032	
1983	0.00180664	0.0575195	-0.047937	0.0113892	
1984	-8.74719e-09	0.0580017	-0.0271912	0.0308105	
1985	0.000579834	0.0512939	-0.00623168	0.0456421	
1986	0.00737914	0.0664856	0.0101501	0.0840149	
1987	-0.000543214	0.0737671	0.035907	0.109131	
1988	-8.2454e-09	0.0896118	0.0402405	0.129852	
1989	-3.9003e-10	0.0771851	0.0479904	0.125175	
1990	-0.00065918	0.108821	0.0482712	0.156433	
1991	-7.85778e-09	0.114929	0.0271988	0.142128	
1992	0.00654297	0.117709	0.0263901	0.150642	
1993	0.00569458	0.107632	0.0499954	0.163322	
1994	-1.43589e-08	0.13353	0.0460053	0.179535	
1995	0.00414429	0.150008	0.0442429	0.198395	
1996	0.0106323	0.12675	0.0436859	0.181068	
1997	-4.28799e-11	0.1409	0.0415802	0.18248	
1998	-7.86211e-09	0.148247	0.042984	0.191231	
1999	0.0110474	0.18232	0.0618515	0.255219	
2000	-5.8071e-10	0.18232	0.0735397	0.255859	
2001	-1.19092e-09	0.175354	0.0804672	0.255821	
2002	0.005896	0.183801	0.0990677	0.288765	
2003	0.00593261	0.181606	0.105003	0.292542	
2004	0.00569458	0.207875	0.116821	0.330391	
2005	-1.20047e-08	0.202522	0.110336	0.312859	
2006	-1.48323e-09	0.215111	0.0967865	0.311897	
2007	-3.43763e-09	0.223145	0.111946	0.335091	
2008	0.00285034	0.223148	0.102242	0.328239	
2009	0.00357666	0.237581	0.0984268	0.339584	
2010	0.00570067	0.241164	0.0988541	0.345718	
2011	0.0111694	0.218941	0.122803	0.352913	
2012	0.010791	0.254071	0.0955734	0.360435	
2013	0.00734863	0.23622	0.106529	0.350098	
2014	-9.0423e-10	0.26236	0.102715	0.365074	
2015	0.00878296	0.278899	0.0888062	0.376488	
2016	-1.14813e-08	0.248459	0.125008	0.373466	
2017	0.00159912	0.262363	0.14547	0.409431	
2018	-3.67026e-09	0.283768	0.11866	0.402428	
2019	-9.8336e-10	0.288933	0.132561	0.421494	
2020	-1.27877e-09	0.284103	0.164619	0.448723	
2021	0.0124207	0.249939	0.221268	0.483627	


==> censoring_mean/src/censoring_results_50_2021.txt <==
year selection composition structural total
1976	0.00604326	-3.1446e-05	1.9984e-14	0.00601181	
1977	0.000939231	0.00578572	0.00918038	0.0159053	
1978	0.00896237	0.0157564	-0.00223584	0.0224829	
1979	-0.00530974	0.0236111	0.000538534	0.0188399	
1980	-0.0128934	0.0368958	-0.0121275	0.0118749	
1981	-0.0178654	0.0396085	-0.0499639	-0.0282208	
1982	-0.0108638	0.04112	-0.0628747	-0.0326185	
1983	0.00107131	0.0576547	-0.0642823	-0.00555625	
1984	-0.00788471	0.0655224	-0.0474692	0.0101684	
1985	-0.0136767	0.0754626	-0.0498249	0.011961	
1986	-0.00443405	0.0799542	-0.0327083	0.0428119	
1987	-0.00745668	0.0877778	-0.0148709	0.0654502	
1988	-0.0153538	0.0947333	-0.0172664	0.0621131	
1989	-0.00371134	0.0986671	-0.0280872	0.0668685	
1990	-0.00420786	0.109426	-0.0220201	0.0831976	
1991	-0.00795489	0.113942	-0.0385509	0.067436	
1992	-0.0203077	0.125152	-0.0500849	0.0547594	
1993	-0.00779995	0.133945	-0.0465328	0.079612	
1994	0.0103377	0.148756	-0.0554496	0.103644	
1995	-0.0185395	0.147812	-0.0525971	0.0766752	
1996	-0.0203027	0.141134	-0.0527329	0.0680986	
1997	-0.022411	0.144916	-0.0550769	0.0674278	
1998	-0.0186375	0.153596	-0.043955	0.0910034	
1999	-0.0211291	0.16197	-0.0187989	0.122042	
2000	-0.01324	0.161597	-0.00501772	0.143339	
2001	-0.0315461	0.173751	0.0105464	0.152751	
2002	-0.0291408	0.175504	0.0150297	0.161392	
2003	-0.0214152	0.176149	0.0304477	0.185182	
2004	-0.0131934	0.183637	0.0213068	0.19175	
2005	-0.0104789	0.185858	0.0175416	0.19292	
2006	-0.00567681	0.192572	0.00911841	0.196014	
2007	-0.0305019	0.195046	0.00603054	0.170575	
2008	-0.00605442	0.211732	0.00724205	0.21292	
2009	-0.0168942	0.211325	-0.00760894	0.186822	
2010	-0.0150487	0.212739	0.00514234	0.202832	
2011	-0.00696771	0.214992	-0.00473889	0.203286	
2012	-0.0045061	0.222755	-0.0133258	0.204923	
2013	-0.00859822	0.228346	-0.0239028	0.195845	
2014	-0.02784	0.230781	-0.0188529	0.184089	
2015	-0.018013	0.224937	-0.0207154	0.186208	
2016	-0.0150372	0.233804	-0.00163165	0.217136	
2017	-0.00920593	0.234549	0.010478	0.235821	
2018	0.0137001	0.237529	0.0148126	0.266041	
2019	-0.0263335	0.237455	0.030612	0.241733	
2020	-0.0252706	0.247218	0.0523182	0.274266	
2021	-0.00397501	0.242361	0.0940921	0.332478	


==> censoring_mean_wks/src/censoring_results_50_2021.txt <==
year selection composition structural total
1976	0	0	0	0	
1977	0.00473511	0.00482974	0.00556377	0.0151286	
1978	0.00347981	0.0109514	0.00842831	0.0228595	
1979	-0.00296926	0.0223654	-8.64688e-05	0.0193097	
1980	0.00387908	0.0275339	-0.0113097	0.0201033	
1981	-0.00192278	0.031005	-0.0441025	-0.0150203	
1982	-0.00251278	0.0371656	-0.0616916	-0.0270387	
1983	-0.00127105	0.0483246	-0.0578296	-0.010776	
1984	-0.00445592	0.0561526	-0.0428731	0.0088236	
1985	-0.00985086	0.0618466	-0.0432139	0.00878185	
1986	-0.00684715	0.066463	-0.0348553	0.0247606	
1987	-0.0155485	0.0730872	-0.0152801	0.0422586	
1988	-0.0113737	0.0781643	-0.0102636	0.056527	
1989	-0.00684678	0.0797478	-0.0163252	0.0565759	
1990	-0.0102831	0.0900619	-0.0139043	0.0658744	
1991	-0.00775613	0.0896583	-0.0210256	0.0608766	
1992	-0.00208403	0.103375	-0.0394759	0.0618148	
1993	-0.00468293	0.116735	-0.0386717	0.0733803	
1994	-3.28924e-05	0.1235	-0.0502298	0.0732377	
1995	-0.011219	0.120695	-0.0401253	0.0693502	
1996	-0.00716165	0.123612	-0.0447547	0.0716952	
1997	-0.00838586	0.13121	-0.0460848	0.0767389	
1998	-0.00438363	0.141265	-0.0397185	0.0971625	
1999	-0.00841137	0.155657	-0.0186683	0.128577	
2000	-0.00765879	0.148377	0.00196177	0.14268	
2001	-0.00245858	0.146593	0.0201679	0.164302	
2002	-0.00219749	0.152803	0.0247258	0.175331	
2003	0.0034374	0.148106	0.0431527	0.194696	
2004	0.00297919	0.152903	0.0419528	0.197835	
2005	0.00281024	0.159113	0.0257414	0.187665	
2006	0.00246394	0.169604	0.0115119	0.18358	
2007	0.00280077	0.158787	0.0251381	0.186726	
2008	-0.00278843	0.189002	0.00912266	0.195336	
2009	-0.00652911	0.186556	-0.0025401	0.177486	
2010	0.00125184	0.186222	0.00737942	0.194854	
2011	0.00103729	0.189809	0.0083071	0.199153	
2012	-0.00142651	0.199921	-0.0122978	0.186197	
2013	-0.00467038	0.211749	-0.0252214	0.181857	
2014	0.0017767	0.190232	-0.00664833	0.18536	
2015	0.00194477	0.204249	-0.0261645	0.180029	
2016	0.00304379	0.208554	0.000907383	0.212505	
2017	0.00242791	0.216979	0.00790842	0.227316	
2018	0.00521689	0.199681	0.0264827	0.23138	
2019	0.00480419	0.194211	0.052366	0.251381	
2020	0.00421808	0.207589	0.0704654	0.282273	
2021	0.00979149	0.221992	0.0937491	0.325532	


==> censoring_results_10.txt <==
year selection composition structural total
1979	-8.49002e-08	0	0	-8.49002e-08	
1980	-9.47846e-08	5.70847e-09	-0.0394592	-0.0394593	
1981	-8.97229e-08	7.37e-09	-0.0521179	-0.052118	
1982	-1.11905e-08	0.0145935	-0.0959351	-0.0813416	
1983	-3.04216e-08	2.39347e-08	-0.10878	-0.10878	
1984	-0.0141846	0.0141845	-0.149544	-0.149544	
1985	-0.0242981	0.0408264	-0.155132	-0.138603	
1986	-3.28415e-08	0.0134217	-0.145082	-0.131661	
1987	-0.0176575	0.051294	-0.152236	-0.118599	
1988	-5.13594e-08	3.50189e-08	-0.136429	-0.136429	
1989	-0.0238159	0.0606262	-0.179213	-0.142403	
1990	-0.0111756	0.0571594	-0.166727	-0.120743	
1991	-0.0125793	0.0645385	-0.145306	-0.0933473	
1992	-1.64022e-08	0.0618714	-0.126379	-0.0645081	
1993	-5.95776e-08	0.0202027	-0.109613	-0.0894105	
1994	-7.62578e-08	5.96455e-08	-0.110077	-0.110077	
1995	-0.0252808	0.0252807	-0.133881	-0.133881	
1996	-0.0188721	0.0676574	-0.160159	-0.111374	
1997	-0.0357239	0.0822387	-0.132758	-0.0862428	
1998	-2.55513e-08	0.0487854	-0.0614686	-0.0126832	
1999	-0.0246948	0.0246948	-0.0337525	-0.0337525	
2000	-0.00927736	0.0800415	-0.0671143	0.00364982	
2001	-0.0348877	0.0896118	-0.0306519	0.0240722	
2002	-4.31744e-08	0.0741028	-0.0307862	0.0433166	
2003	-0.0297668	0.0661316	-0.0158753	0.0204894	
2004	-0.02453	0.0596191	-0.00579842	0.0292907	
2005	-3.04155e-08	0.068988	-0.0391053	0.0298827	
2006	-0.0343323	0.133533	-0.0706726	0.0285277	
2007	-3.77707e-08	0.0645325	-0.0299805	0.0345519	
2008	-0.021228	0.0689941	-0.0410401	0.00672599	
2009	-0.0238159	0.0606262	0.000347825	0.0371581	
2010	-1.82112e-08	0.0606201	-0.0160096	0.0446105	
2011	-0.0174988	0.0781189	-0.0470459	0.0135741	
2012	-0.0250549	0.0896118	-0.0677124	-0.0031556	
2013	-1.60298e-08	0.117783	-0.0827179	0.0350646	
2014	-3.37538e-08	0.0963868	-0.077826	0.0185607	
2015	-5.6564e-08	0.0571534	-0.0406007	0.0165526	
2016	-0.0104736	0.0645386	0.00374138	0.0578063	
2017	-2.82592e-08	0.105354	-0.0175369	0.0878173	
2018	-7.2765e-08	0.0512879	0.012445	0.0637328	
2019	-0.0235352	0.0723206	0.0457824	0.0945678	


==> censoring_results_25.txt <==
year selection composition structural total
1979	-4.62544e-09	0	0	-4.62544e-09	
1980	-9.72979e-09	0.0137939	-0.029187	-0.0153931	
1981	-2.74799e-08	2.22744e-08	-0.0140503	-0.0140503	
1982	-0.00947876	0.0335754	-0.0479919	-0.0238953	
1983	-0.00445557	0.0408203	-0.0455139	-0.00914917	
1984	-0.0129883	0.0327881	-0.0374939	-0.0176941	
1985	-0.0100525	0.0618713	-0.0277588	0.0240601	
1986	-7.87439e-08	6.68507e-08	0.0167603	0.0167602	
1987	-0.0178406	0.0178405	-0.0170654	-0.0170654	
1988	-0.0373901	0.0861754	-0.052545	-0.00375977	
1989	-0.0269104	0.0555969	-0.028717	-3.05222e-05	
1990	-3.47723e-08	0.0689881	-0.0301392	0.0388489	
1991	-0.0325256	0.0408203	0.0031189	0.0114136	
1992	-0.0190186	0.0598388	-0.0214477	0.0193726	
1993	-3.4035e-08	0.0800415	-0.04635	0.0336914	
1994	-0.0270325	0.117786	-0.0670165	0.0237366	
1995	-0.0143921	0.11333	-0.05	0.048938	
1996	-5.33223e-08	0.0741028	-0.0370605	0.0370422	
1997	-0.0195984	0.0624573	-0.00599976	0.0368591	
1998	-0.0263184	0.0953063	0.00220953	0.0711975	
1999	-4.1227e-08	0.0984375	0.0162323	0.11467	
2000	-0.0326233	0.0948364	0.03526	0.0974731	
2001	-0.0281738	0.117786	0.0532258	0.142838	
2002	-0.0165344	0.115741	0.0561661	0.155373	
2003	-0.0266724	0.111224	0.0753906	0.159943	
2004	-0.0156677	0.126889	0.0491028	0.160324	
2005	-2.88219e-08	0.114288	0.0640106	0.178299	
2006	-7.08267e-08	0.105354	0.0413819	0.146736	
2007	-0.0304993	0.120325	0.0296127	0.119438	
2008	-0.0323364	0.141353	0.0350189	0.144035	
2009	-0.00913698	0.114751	0.0647964	0.17041	
2010	-2.56321e-08	0.100319	0.0628586	0.163177	
2011	-0.0180237	0.11333	0.0368347	0.132141	
2012	-0.0313232	0.12663	0.0161743	0.111481	
2013	-0.0112427	0.151005	0.00116735	0.14093	
2014	-0.0143921	0.154155	-0.0153426	0.12442	
2015	-0.0125794	0.182318	-0.0173415	0.152397	
2016	-6.10453e-08	0.149223	0.00293731	0.152161	
2017	-2.84451e-08	0.12783	0.0438691	0.1717	
2018	-4.06722e-08	0.122597	0.0642395	0.186836	
2019	-0.0180237	0.154155	0.0888367	0.224968	


==> censoring_results_50.txt <==
year selection composition structural total
1979	-2.70926e-09	0	0	-2.70926e-09	
1980	-0.00202637	0.0189392	-0.0186035	-0.00169068	
1981	-1.1964e-08	0.0172913	-0.0483337	-0.0310425	
1982	-5.54161e-09	0.0264282	-0.0251343	0.00129394	
1983	-4.96283e-08	0.0100464	-0.00802002	0.00202636	
1984	-5.12222e-08	0.0202027	-0.0181213	0.0020813	
1985	-0.00601196	0.0490906	-0.0142273	0.0288513	
1986	-3.04978e-08	0.0487854	0.0155151	0.0643005	
1987	-0.0204834	0.0555725	0.030481	0.0655701	
1988	-5.73081e-08	0.0394288	0.0245544	0.0639832	
1989	-0.0157532	0.0645386	0.0211975	0.0699829	
1990	-0.0161316	0.0661377	0.0122864	0.0622925	
1991	-0.0138123	0.0896118	0.00186772	0.0776672	
1992	-0.00445558	0.0930908	0.00199585	0.0906311	
1993	-0.0188965	0.101868	0.00646972	0.0894409	
1994	-0.0116211	0.111224	-0.00764159	0.0919617	
1995	-0.0139221	0.119276	-0.0135147	0.0918396	
1996	-2.51023e-08	0.105362	-0.000572204	0.10479	
1997	-0.0148926	0.105908	-0.00761109	0.0834045	
1998	-0.01875	0.113416	0.0307236	0.125389	
1999	-0.0196106	0.114917	0.0488815	0.144188	
2000	-0.0259521	0.168317	0.0155107	0.157875	
2001	-0.0206238	0.130624	0.059761	0.169762	
2002	-0.0198059	0.147636	0.0671158	0.194946	
2003	-3.1842e-08	0.138374	0.0729599	0.211334	
2004	-0.0186951	0.157024	0.0657654	0.204094	
2005	-0.0110657	0.154155	0.0716934	0.214783	
2006	-0.0155823	0.183917	0.0401307	0.208466	
2007	-0.0230713	0.186325	0.048645	0.211899	
2008	-0.025238	0.168335	0.0544968	0.197594	
2009	-0.00767212	0.176083	0.057663	0.226074	
2010	-0.0223328	0.198221	0.0413056	0.217194	
2011	-1.68817e-08	0.196922	0.0209808	0.217903	
2012	-0.0173523	0.205943	0.00865173	0.197243	
2013	-0.0195068	0.223883	0.00863647	0.213013	
2014	-0.00756226	0.220277	-0.00416564	0.208549	
2015	-0.000195313	0.195164	0.0191345	0.214104	
2016	-0.000579834	0.212227	0.0173798	0.229027	
2017	-0.00557252	0.185184	0.062233	0.241844	
2018	-0.0152893	0.207016	0.0410081	0.232735	
2019	-0.0120667	0.215665	0.0558395	0.259438	


==> censoring_results_50_1_2021.txt <==
year selection composition structural total
1976	1.12991e-09	0	0	1.12991e-09	
1977	-0.00157469	0.00854489	-0.00812376	-0.00115357	
1978	0.00327148	0.00682373	0.00349121	0.0135864	
1979	0.00246582	0.0181519	-0.0181153	0.00250244	
1980	0.00515747	0.0097229	-0.0244629	-0.00958252	
1981	0.0141907	-0.00114744	-0.0223755	-0.00933228	
1982	-0.00385739	0.0139099	-0.00773316	0.00231934	
1983	0.010968	0.00518798	0.0197327	0.0358887	
1984	0.0168091	-0.0118408	0.0417297	0.046698	
1985	0.0257385	-0.00177	0.0358704	0.0598389	
1986	0.0253235	-0.0294922	0.0605713	0.0564026	
1987	0.00775145	-0.0029785	0.0745117	0.0792847	
1988	0.0189392	0.037146	0.0298706	0.0859558	
1989	0.0422058	-0.00434567	0.0786804	0.116541	
1990	0.0357544	0.00307007	0.0831924	0.122017	
1991	-0.00638423	0.0243652	0.0773438	0.0953247	
1992	0.0357056	-0.00956573	0.103993	0.130133	
1993	0.0242981	0.0162231	0.0877655	0.128287	
1994	0.0253235	0.0430496	0.0719177	0.140291	
1995	0.0354736	0.0218705	0.0988281	0.156172	
1996	0.0131592	0.0363724	0.0707047	0.120236	
1997	0.0372437	0.0234741	0.0574112	0.118129	
1998	-0.000237996	0.0394226	0.0809067	0.120091	
1999	0.0356384	0.0243362	0.074556	0.134531	
2000	0.0248596	0.0308548	0.0654618	0.121176	
2001	0.0453369	-3.02838e-06	0.0686004	0.113934	
2002	0.0226257	0.0390655	0.0554352	0.117126	
2003	0.0287536	0.0059525	0.0748062	0.109512	
2004	0.0283813	-0.00559998	0.0844727	0.107254	
2005	0.0352356	0.00535278	0.0707092	0.111298	
2006	-0.00772701	0.0368789	0.074089	0.103241	
2007	0.0392212	0.0424057	0.0672455	0.148872	
2008	0.0434753	0.0118912	0.085823	0.14119	
2009	0.0177551	0.0418152	0.0897629	0.149333	
2010	0.0175354	0.0644806	0.0729675	0.154984	
2011	0.0283081	0.0482376	0.0820618	0.158607	
2012	0.010968	0.0370361	0.0772858	0.12529	
2013	0.0328796	0.0644027	0.0559861	0.153268	
2014	0.0125794	0.100374	0.0348739	0.147827	
2015	0.0310791	0.0873368	0.0545746	0.17299	
2016	0.0253235	0.0465149	0.0789794	0.150818	
2017	0.00064701	0.0854355	0.0741348	0.160217	
2018	0.0223145	0.0732819	0.0784225	0.174019	
2019	0.00738523	0.0917435	0.037323	0.136452	
2020	0.0156982	0.0770065	0.0507431	0.143448	
2021	0.00498662	0.0855591	0.0511932	0.141739	


==> censoring_results_50_2_2021.txt <==
year selection composition structural total
1976	-4.75076e-11	0	0	-4.75076e-11	
1977	0.00256348	0.00878906	-0.0321594	-0.0208069	
1978	0.0055542	-0.000103761	0.000445556	0.005896	
1979	0.00962524	0.0144714	-0.0400696	-0.0159729	
1980	0.0165344	0.0156799	-0.0549988	-0.0227844	
1981	0.0188171	0.00894776	-0.0399536	-0.0121887	
1982	-0.000402815	0.025122	-0.0330993	-0.00838013	
1983	0.0166504	-0.00648804	-0.00045166	0.00971069	
1984	0.0253235	0.0074402	0.0131958	0.0459595	
1985	0.0295593	-0.0134827	0.0457153	0.061792	
1986	0.0164185	0.0220276	0.0565796	0.0950256	
1987	0.0292847	0.0157471	0.098259	0.143291	
1988	0.0439209	-0.0141479	0.12607	0.155843	
1989	0.0448669	-0.0241882	0.148387	0.169066	
1990	0.0215149	0.011145	0.158046	0.190706	
1991	0.0408264	0.0179382	0.117386	0.176151	
1992	0.0328552	0.0255844	0.111813	0.170253	
1993	0.0422363	0.0155106	0.128601	0.186348	
1994	0.0269226	0.0296478	0.136308	0.192879	
1995	0.0407043	0.0351456	0.143828	0.219678	
1996	0.0359558	0.012413	0.161627	0.209996	
1997	0.0452942	0.0343079	0.143364	0.222966	
1998	0.0487915	0.0509857	0.115192	0.214969	
1999	0.0459961	0.0348984	0.145911	0.226805	
2000	0.0439209	0.0301865	0.147997	0.222104	
2001	0.0327942	0.0399063	0.133044	0.205745	
2002	0.0469971	0.0153427	0.156456	0.218796	
2003	0.026239	0.0543976	0.123907	0.204544	
2004	0.0497925	0.063121	0.146652	0.259566	
2005	0.0304932	0.0597122	0.166277	0.256482	
2006	0.0152222	0.0900635	0.136145	0.241431	
2007	0.0382263	0.0710724	0.145935	0.255234	
2008	0.00337527	0.0475891	0.185812	0.236777	
2009	0.0339783	0.0550797	0.187349	0.276407	
2010	0.0327087	0.090033	0.142238	0.26498	
2011	0.0393066	0.0423584	0.188135	0.2698	
2012	0.0136048	0.0964874	0.160506	0.270598	
2013	0.0257141	0.0649231	0.195505	0.286142	
2014	0.0241699	0.0883789	0.174078	0.286627	
2015	0.0499207	0.0989212	0.175308	0.32415	
2016	0.0125915	0.0844009	0.192252	0.289244	
2017	0.0496582	0.0500199	0.206502	0.30618	
2018	0.0110535	0.114114	0.170352	0.29552	
2019	0.0351074	0.0732758	0.165627	0.27401	
2020	0.00161137	0.0877594	0.176422	0.265793	
2021	0.0126465	0.0873978	0.172752	0.272797	


==> censoring_results_75.txt <==
year selection composition structural total
1979	-1.4598e-10	0	0	-1.4598e-10	
1980	-4.226e-10	0.0109253	-0.0327454	-0.0218201	
1981	-0.00341187	0.0206238	-0.0206909	-0.003479	
1982	-9.92071e-09	0.0281677	-0.00213623	0.0260315	
1983	0.00194092	0.0415833	-0.000280761	0.0432434	
1984	-0.0015686	0.0337708	0.015033	0.0472351	
1985	-0.0027771	0.0540649	0.0274719	0.0787598	
1986	-2.72045e-08	0.0512879	0.0641907	0.115479	
1987	-0.0138794	0.0158752	0.0816528	0.0836487	
1988	-0.00565796	0.0620361	0.0461686	0.102547	
1989	-0.00714112	0.0795227	0.0416397	0.114021	
1990	-1.71499e-08	0.0870056	0.05056	0.137566	
1991	-2.04856e-08	0.0903565	0.052298	0.142654	
1992	-0.0142212	0.0816772	0.0562164	0.123672	
1993	-0.00871582	0.114078	0.0523682	0.15773	
1994	-0.00245361	0.143956	0.0332871	0.174789	
1995	-0.0072998	0.136755	0.0325928	0.162048	
1996	-0.00532837	0.145229	0.0256271	0.165527	
1997	-1.33639e-08	0.143097	0.040268	0.183365	
1998	-0.00927735	0.14003	0.0707169	0.201469	
1999	-0.0118286	0.154926	0.0798569	0.222954	
2000	-0.00454102	0.164392	0.0762482	0.236099	
2001	-0.0106262	0.176138	0.08741	0.252922	
2002	-0.0104187	0.191037	0.0970764	0.277695	
2003	-0.000439454	0.183919	0.113472	0.296951	
2004	-0.0107178	0.202307	0.0934219	0.285011	
2005	-0.00852661	0.182324	0.104263	0.278061	
2006	-0.00477295	0.205792	0.0884552	0.289474	
2007	-0.000720215	0.205402	0.0910263	0.295708	
2008	-0.0177246	0.245126	0.0744171	0.301819	
2009	-4.967e-09	0.221054	0.104988	0.326042	
2010	-0.00599365	0.233418	0.0999527	0.327377	
2011	-0.0010437	0.238608	0.080307	0.317871	
2012	-0.00148926	0.236696	0.063591	0.298798	
2013	-1.53493e-08	0.262665	0.0603561	0.323021	
2014	-2.07802e-08	0.248459	0.0580597	0.306519	
2015	-2.47155e-08	0.245842	0.05867	0.304512	
2016	-4.73925e-09	0.26236	0.0685578	0.330917	
2017	-0.00285645	0.279323	0.0680542	0.344521	
2018	-0.000341798	0.283545	0.0719833	0.355186	
2019	-4.51466e-09	0.288116	0.0833588	0.371475	


==> censoring_results_90.txt <==
year selection composition structural total
1979	-3.03451e-09	0	0	-3.03451e-09	
1980	-7.72586e-09	6.6721e-09	-0.0165405	-0.0165405	
1981	-0.00108643	0.0215454	-0.00626221	0.0141968	
1982	-3.3986e-09	0.0289856	-0.0120544	0.0169311	
1983	0.00079956	0.0253174	0.00635986	0.0324768	
1984	-1.01572e-09	0.0487854	0.0190796	0.067865	
1985	-1.54502e-08	0.038739	0.0361938	0.0749329	
1986	-6.37148e-09	0.0392151	0.0575867	0.0968018	
1987	-0.000732422	0.0568176	0.0629868	0.119072	
1988	-0.00518799	0.0531067	0.0835892	0.131508	
1989	-2.32615e-08	0.0487854	0.0790222	0.127808	
1990	-2.66608e-09	0.0800415	0.0796723	0.159714	
1991	-0.00333252	0.0960388	0.084761	0.177467	
1992	-0.00269165	0.10536	0.0839157	0.186584	
1993	-1.48013e-09	0.112007	0.105606	0.217613	
1994	-8.2135e-10	0.123283	0.0989761	0.22226	
1995	-2.3851e-10	0.144585	0.0930939	0.237679	
1996	-0.00623169	0.119559	0.0980759	0.211403	
1997	-2.18482e-09	0.139313	0.0994873	0.2388	
1998	-0.00897217	0.138817	0.125275	0.255119	
1999	-0.00316162	0.1589	0.139511	0.29525	
2000	-3.08879e-09	0.176521	0.127922	0.304443	
2001	-3.97887e-09	0.169601	0.147591	0.317192	
2002	-0.00900269	0.16993	0.165939	0.326866	
2003	-0.0115723	0.175986	0.170403	0.334816	
2004	-0.00352783	0.188739	0.16906	0.354271	
2005	-5.53409e-09	0.182877	0.179344	0.362221	
2006	-0.00166626	0.214015	0.155869	0.368217	
2007	-0.00803223	0.223143	0.159256	0.374367	
2008	-0.00463867	0.215355	0.159622	0.370338	
2009	-3.2491e-10	0.221542	0.181137	0.402679	
2010	-2.99476e-09	0.239395	0.166542	0.405937	
2011	-0.00319214	0.244586	0.151527	0.392921	
2012	-1.72843e-09	0.259506	0.133957	0.393463	
2013	-0.0005188	0.257172	0.150848	0.407501	
2014	-2.38774e-09	0.23661	0.155113	0.391724	
2015	-1.11487e-09	0.249672	0.16584	0.415512	
2016	0.00493164	0.249638	0.186287	0.440857	
2017	-8.8392e-10	0.26236	0.171707	0.434067	
2018	-0.00285645	0.270541	0.177185	0.44487	
2019	-0.00551758	0.28483	0.178452	0.457764	


==> censoring_results_d9d1.txt <==
year selection composition structural total
1979	8.18657e-08	0	0	8.18657e-08	
1980	8.70587e-08	9.6363e-10	0.0229187	0.0229188	
1981	-0.00108634	0.0215454	0.0458557	0.0663148	
1982	7.79194e-09	0.0143921	0.0838807	0.0982728	
1983	0.00079959	0.0253174	0.11514	0.141257	
1984	0.0141846	0.0346009	0.168623	0.217409	
1985	0.0242981	-0.00208739	0.191325	0.213536	
1986	2.647e-08	0.0257934	0.202669	0.228462	
1987	0.0169251	0.00552367	0.215222	0.237671	
1988	-0.00518794	0.0531067	0.220018	0.267937	
1989	0.0238159	-0.0118407	0.258235	0.27021	
1990	0.0111756	0.0228821	0.246399	0.280457	
1991	0.00924683	0.0315003	0.230067	0.270815	
1992	-0.00269163	0.043489	0.210295	0.251093	
1993	5.80975e-08	0.0918044	0.215219	0.307024	
1994	7.54364e-08	0.123283	0.209053	0.332337	
1995	0.0252808	0.119304	0.226975	0.371559	
1996	0.0126404	0.0519013	0.258235	0.322777	
1997	0.0357239	0.057074	0.232245	0.325043	
1998	-0.00897214	0.0900314	0.186743	0.267803	
1999	0.0215332	0.134206	0.173264	0.329002	
2000	0.00927736	0.0964798	0.195036	0.300794	
2001	0.0348877	0.0799896	0.178243	0.29312	
2002	-0.00900264	0.0958267	0.196726	0.28355	
2003	0.0181946	0.109854	0.186278	0.314327	
2004	0.0210022	0.12912	0.174858	0.32498	
2005	2.48814e-08	0.113889	0.218449	0.332338	
2006	0.032666	0.0804825	0.226541	0.33969	
2007	-0.00803219	0.15861	0.189237	0.339815	
2008	0.0165894	0.146361	0.200662	0.363612	
2009	0.0238159	0.160916	0.180789	0.365521	
2010	1.52164e-08	0.178775	0.182552	0.361327	
2011	0.0143066	0.166467	0.198573	0.379347	
2012	0.0250549	0.169894	0.201669	0.396619	
2013	-0.000518784	0.139389	0.233566	0.372437	
2014	3.1366e-08	0.140224	0.232939	0.373163	
2015	5.54491e-08	0.192519	0.206441	0.398959	
2016	0.0154053	0.1851	0.182546	0.383051	
2017	2.73753e-08	0.157005	0.189244	0.346249	
2018	-0.00285637	0.219253	0.16474	0.381137	
2019	0.0180176	0.212509	0.132669	0.363196	


==> censoring_results_q3q1.txt <==
year selection composition structural total
1979	4.47946e-09	0	0	4.47946e-09	
1980	9.30719e-09	-0.00286865	-0.00355835	-0.006427	
1981	-0.00341184	0.0206238	-0.00664062	0.0105713	
1982	0.00947875	-0.0054077	0.0458557	0.0499268	
1983	0.00639648	0.000762942	0.0452332	0.0523926	
1984	0.0114197	0.000982688	0.0525268	0.0649292	
1985	0.0072754	-0.00780642	0.0552307	0.0546997	
1986	5.15394e-08	0.0512878	0.0474304	0.0987183	
1987	0.00396118	-0.00196528	0.0987182	0.100714	
1988	0.0317322	-0.0241393	0.0987136	0.106306	
1989	0.0197693	0.0239258	0.0703568	0.114052	
1990	1.76224e-08	0.0180175	0.0806992	0.0987167	
1991	0.0325256	0.0495362	0.0491791	0.131241	
1992	0.00479736	0.0218384	0.0776642	0.1043	
1993	-0.00871579	0.0340363	0.0987182	0.124039	
1994	0.0245789	0.0261704	0.100304	0.151053	
1995	0.0070923	0.0234253	0.0825928	0.11311	
1996	-0.00532832	0.0711258	0.0626877	0.128485	
1997	0.0195984	0.0806397	0.0462677	0.146506	
1998	0.017041	0.0447236	0.0685073	0.130272	
1999	-0.0118286	0.056488	0.0636246	0.108284	
2000	0.0280823	0.0695557	0.0409882	0.138626	
2001	0.0175476	0.0583527	0.0341842	0.110085	
2002	0.00611572	0.075296	0.0409103	0.122322	
2003	0.0262329	0.0726944	0.0380814	0.137009	
2004	0.00494995	0.0754181	0.0443191	0.124687	
2005	-0.00852658	0.0680359	0.0402527	0.099762	
2006	-0.00477288	0.100438	0.0470733	0.142738	
2007	0.0297791	0.0850769	0.0614136	0.17627	
2008	0.0146118	0.103773	0.0393982	0.157784	
2009	0.00913698	0.106303	0.0401917	0.155632	
2010	-0.00599363	0.133099	0.0370941	0.1642	
2011	0.01698	0.125278	0.0434723	0.18573	
2012	0.029834	0.110066	0.0474167	0.187317	
2013	0.0112427	0.111659	0.0591888	0.182091	
2014	0.0143921	0.094304	0.0734023	0.182098	
2015	0.0125793	0.063524	0.0760115	0.152115	
2016	5.6306e-08	0.113136	0.0656204	0.178757	
2017	-0.00285642	0.151492	0.0241851	0.172821	
2018	-0.000341757	0.160948	0.00774384	0.16835	
2019	0.0180237	0.133962	-0.00547797	0.146507	


==> check.txt <==
year point upper lower
1976    -.0210584412238606     .0012750826889102      -.0433919651366314
1977    -.0259488240379125     -.0057459950274593      -.0461516530483657
1978    -.0080827439785851     .012277305378464      -.0284427933356342
1979    -.0253824793753991     -.0058700009143843      -.0448949578364139
1980    .0003884536468584     .0177974839979138      -.017020576704197
1981    -.0303171816349702     -.0131459807134605      -.0474883825564799
1982    -.018554671383034     -.0005859980438175      -.0365233447222505
1983    -.007196663090678     .0109609608710804      -.0253542870524364
1984    .0099063332489656     .0282595168312265      -.0084468503332953
1985    .002285419885791     .0203154337193839      -.0157445939478019
1986    -.002970804043318     .0151868042911123      -.0211284123777483
1987    .0098570224700796     .0282939617376767      -.0085799167975175
1988    .0141184196058339     .0324414622276529      -.0042046230159851
1989    .0066767725970753     .0253969861313228      -.0120434409371722
1990    .011696718861087     .029624897608382      -.006231459886208
1991    .0080632550560208     .0259270319505001      -.0098005218384585
1992    .0113148748590321     .0291967799811606      -.0065670302630964
1993    .0140290056877603     .031917078925353      -.0038590675498324
1994    .0242020604802738     .0426865620577604      .0057175589027872
1995    .0186185326091846     .0373096386729478      -.0000725734545786
1996    .0335722662793828     .0536534638492409      .0134910687095247
1997    .0214512763932358     .0413201891818322      .0015823636046394
1998    .0297457063113171     .0495991481250175      .0098922644976168
1999    .0053012264197087     .0253411431415877      -.0147386903021703
2000    .0337352333391957     .0536731829139297      .0137972837644617
2001    .0123151373023326     .0272658666263683      -.0026355920217031
2002    .0191439536975358     .0341691074298796      .004118799965192
2003    .0368310012271808     .052089851006197      .0215721514481645
2004    .0288326107557561     .0446452827334688      .0130199387780434
2005    .0176756800160763     .0336995745023174      .0016517855298351
2006    .0164515206748516     .0324358711198137      .0004671702298895
2007    .0270805585452739     .0431961360957054      .0109649809948424
2008    .0200027500448119     .0359760421809809      .0040294579086429
2009    .0165226810004386     .0323610871834228      .0006842748174544
2010    .0376682694635902     .0535131370625338      .0218234018646466
2011    .0284475359023889     .0444460492160929      .0124490225886849
2012    .0325190435014301     .0489458733135227      .0160922136893375
2013    .0415705208410858     .0581573868966558      .0249836547855158
2014    .030134231757472     .0469748910252833      .0132935724896607
2015    .0212889779512333     .038205404317284      .0043725515851826
2016    .0189609842396156     .0364659891174363      .0014559793617949
2017    .013329086663119     .0307391222742504      -.0040809489480124
2018    .0267203536830472     .0445348920931074      .008905815272987
2019    .019982765810515     .0373722391185005      .0025932925025294
2020    .0212618922578579     .0402210884263037      .0023026960894121
2021    .0272486109673477     .046035348185902      .0084618737487934


==> d9d1.txt <==
year 	d9d1 d9 d1 
1976	3.52156	28.3233	8.04283
1977	3.4526	28.6241	8.29058
1978	3.54193	29.1777	8.23779
1979	3.47222	28.9027	8.32398
1980	3.445	28.6659	8.32101
1981	3.48374	27.8585	7.99672
1982	3.49206	27.8496	7.97511
1983	3.55469	28.4738	8.01021
1984	3.69231	29.1159	7.88556
1985	3.74338	29.3855	7.84999
1986	3.87486	30.308	7.82172
1987	4.06502	31.3637	7.71551
1988	4.10959	31.9135	7.76562
1989	4.16202	31.7645	7.63198
1990	4.25	33.1361	7.79673
1991	4.20673	32.3595	7.69231
1992	4.16573	32.636	7.8344
1993	4.2328	33.1546	7.83277
1994	4.2735	33.4436	7.82579
1995	4.375	34.2325	7.82457
1996	4.34195	33.6847	7.75796
1997	4.4	33.8844	7.70101
1998	4.32778	34.2896	7.92313
1999	4.43547	36.1581	8.15205
2000	4.37063	36.2571	8.29563
2001	4.33333	36.4631	8.41455
2002	4.4	37.5297	8.52948
2003	4.35897	38.0506	8.72926
2004	4.5167	39.0471	8.64505
2005	4.5	38.3745	8.52767
2006	4.47115	38.3499	8.57717
2007	4.5	38.9329	8.65175
2008	4.46667	39.062	8.74521
2009	4.66667	39.2882	8.4189
2010	4.56501	39.7505	8.70764
2011	4.56	39.8886	8.7475
2012	4.64286	39.916	8.59728
2013	4.69208	39.819	8.48642
2014	4.68	40.4412	8.64128
2015	4.80769	40.84	8.49472
2016	4.70588	40.782	8.66617
2017	4.72727	41.8703	8.85718
2018	4.7217	41.9132	8.87673
2019	4.576	42.3077	9.24556
2020	4.6	43.4969	9.45585
2021	4.66346	45.2982	9.71342

==> d9d1_MORG.txt <==
year d9d1 d9 d1 	
1979	2.75862	26.3518	9.55251
1980	2.82258	25.9196	9.18294
1981	2.97844	27.0068	9.06741
1982	3.04928	26.8528	8.80629
1983	3.20857	27.4909	8.56796
1984	3.42857	28.2023	8.22567
1985	3.42466	28.4023	8.29347
1986	3.46667	29.0303	8.37412
1987	3.51312	29.7302	8.46263
1988	3.7037	30.8677	8.33427
1989	3.61905	30.3436	8.38443
1990	3.65625	30.9153	8.45546
1991	3.67021	31.6657	8.62776
1992	3.59596	31.8826	8.86621
1993	3.75	32.7582	8.73551
1994	3.84613	32.9107	8.55683
1995	3.97436	33.2079	8.35554
1996	3.84614	32.8681	8.54574
1997	3.8421	33.6693	8.76324
1998	3.66667	34.5846	9.43217
1999	3.84604	35.5201	9.2355
2000	3.75012	35.7865	9.54278
2001	3.7037	36.1881	9.77078
2002	3.71429	37.0515	9.97541
2003	3.85714	37.6083	9.7503
2004	3.94366	37.9893	9.63299
2005	3.84613	37.8548	9.8423
2006	4	38.146	9.53649
2007	3.90625	38.6266	9.8884
2008	4.03844	38.4687	9.52563
2009	4.04908	39.4179	9.73503
2010	4.03845	39.5464	9.79246
2011	4.03361	39.0578	9.68307
2012	4.11352	39.0169	9.48505
2013	4.08163	39.2597	9.61863
2014	4.00556	38.98	9.73149
2015	4.16667	40.4665	9.71197
2016	4.04856	40.9754	10.121
2017	3.9423	41.1157	10.4294
2018	4.08652	41.6057	10.1812
2019	4.02095	42.22	10.5

==> d9d1_females.txt <==
year stat
1976		3.56792
1977		3.43249
1978		3.54251
1979		3.47949
1980		3.39869
1981		3.4669
1982		3.5
1983		3.58269
1984		3.68182
1985		3.76625
1986		3.88572
1987		4.11186
1988		4.09091
1989		4.20407
1990		4.25
1991		4.22222
1992		4.2092
1993		4.27778
1994		4.2735
1995		4.375
1996		4.3
1997		4.3956
1998		4.32692
1999		4.51923
2000		4.367
2001		4.44444
2002		4.43948
2003		4.46154
2004		4.5
2005		4.59864
2006		4.4898
2007		4.58333
2008		4.53333
2009		4.66667
2010		4.62842
2011		4.58182
2012		4.64286
2013		4.6995
2014		4.72028
2015		4.80769
2016		4.67836
2017		4.71522
2018		4.70706
2019		4.63278

==> empirical_quantile_us_both_censoring/src/censoring_results_10.txt <==
year selection composition structural total
1976	-3.251e-11	0	0	-3.251e-11	
1977	-0.000305176	0.00151367	0.029126	0.0303345	
1978	-0.000939942	0.0171204	0.00776978	0.0239502	
1979	-0.00160523	0.0179382	0.0179138	0.0342468	
1980	-1.83398e-08	0.00457766	0.0293152	0.0338928	
1981	-0.00581665	0.0410645	-0.0401855	-0.00493774	
1982	-5.97276e-09	0.037738	-0.0461975	-0.00845947	
1983	-5.41419e-09	0.0574951	-0.0609131	-0.00341797	
1984	-0.0104736	0.0492126	-0.05849	-0.019751	
1985	-0.0110535	0.0603943	-0.0742798	-0.024939	
1986	-0.00458375	0.0494141	-0.0728943	-0.028064	
1987	-0.0129089	0.0616943	-0.0904419	-0.0416565	
1988	-0.0202026	0.0641907	-0.0809937	-0.0370056	
1989	-0.0166992	0.0846252	-0.121857	-0.0539307	
1990	-1.83719e-08	0.0943054	-0.124731	-0.030426	
1991	-0.0161316	0.0806641	-0.109094	-0.0445618	
1992	-0.0100525	0.105359	-0.125604	-0.0302979	
1993	-0.0175964	0.103876	-0.115265	-0.0289856	
1994	-0.0100525	0.0989258	-0.116339	-0.0274658	
1995	-0.00722046	0.106158	-0.129791	-0.0308533	
1996	-0.020343	0.112805	-0.131787	-0.039325	
1997	-0.0110535	0.0944336	-0.127002	-0.0436218	
1998	-0.0253235	0.0847412	-0.0858337	-0.026416	
1999	-1.09563e-08	0.0953064	-0.0811707	0.0141357	
2000	-0.0157532	0.144583	-0.103769	0.025061	
2001	-2.29704e-08	0.127831	-0.0826523	0.0451782	
2002	-0.0120728	0.15565	-0.0857834	0.0577942	
2003	-1.82769e-08	0.117783	-0.037265	0.0805176	
2004	-0.0253235	0.130685	-0.0465912	0.0587708	
2005	-0.0132507	0.108704	-0.0491211	0.0463318	
2006	-0.0130737	0.154149	-0.0802597	0.0608154	
2007	-0.0138916	0.148421	-0.0705582	0.0639709	
2008	-0.00334474	0.186778	-0.103239	0.0801941	
2009	-2.21199e-08	0.143097	-0.0975891	0.0455078	
2010	-0.0133728	0.150572	-0.0675644	0.069635	
2011	-0.0147095	0.171707	-0.0842743	0.0727234	
2012	-1.1844e-08	0.143097	-0.0756226	0.0674744	
2013	-0.00570068	0.148798	-0.0962341	0.0468628	
2014	-0.00334473	0.163722	-0.0920547	0.0683228	
2015	-0.0145325	0.172751	-0.117435	0.0407837	
2016	-0.0012024	0.181248	-0.106602	0.0734436	
2017	-0.0196045	0.16438	-0.0635071	0.0812683	
2018	-0.0109436	0.185992	-0.0765076	0.0985413	
2019	-0.0104736	0.182318	-0.0445556	0.127289	
2020	-3.08352e-08	0.218155	-0.0563049	0.16185	
2021	-1.19524e-08	0.158562	0.0300598	0.188622	


==> empirical_quantile_us_both_censoring/src/censoring_results_25.txt <==
year selection composition structural total
1976	-1.13002e-09	0	0	-1.13002e-09	
1977	-1.25527e-08	0.00199586	0.00131225	0.0033081	
1978	-0.00151978	0.0115662	-0.00368042	0.00636597	
1979	-3.13152e-08	3.06838e-08	0.0101379	0.0101379	
1980	-0.00499268	0.03031	-0.0177185	0.00759888	
1981	-7.94891e-09	0.0352234	-0.0656799	-0.0304565	
1982	-2.10156e-08	0.0348816	-0.0694092	-0.0345276	
1983	-0.00663452	0.0579223	-0.0944214	-0.0431335	
1984	-0.00721436	0.0689941	-0.0866455	-0.0248657	
1985	-0.0110535	0.0741089	-0.0888916	-0.0258362	
1986	-0.0132507	0.0932922	-0.0857361	-0.00569458	
1987	-3.1922e-08	0.0943054	-0.0929321	0.00137329	
1988	-2.44296e-08	0.0769593	-0.0716064	0.00535278	
1989	-0.0189026	0.0770203	-0.0799255	-0.0218079	
1990	-0.0163452	0.0953064	-0.0822144	-0.00325317	
1991	-0.00905153	0.13911	-0.130925	-0.0008667	
1992	-0.0235352	0.11864	-0.129651	-0.0345459	
1993	-0.0233643	0.136272	-0.120494	-0.00758667	
1994	-3.67241e-08	0.114197	-0.127136	-0.0129395	
1995	-0.00865479	0.116283	-0.12744	-0.019812	
1996	-0.013147	0.136041	-0.135205	-0.0123108	
1997	-0.015509	0.134116	-0.124136	-0.00552979	
1998	-0.00957032	0.1431	-0.117429	0.0161011	
1999	-0.0186951	0.150821	-0.101456	0.0306702	
2000	-3.2137e-08	0.13353	-0.0812775	0.0522522	
2001	-0.0194214	0.163205	-0.063797	0.0799866	
2002	-0.00697023	0.182324	-0.0724334	0.102921	
2003	-0.0139038	0.169582	-0.0388031	0.116875	
2004	-0.00650025	0.171852	-0.0475616	0.11779	
2005	-0.015271	0.18678	-0.0615997	0.109909	
2006	-1.82274e-08	0.183922	-0.0668564	0.117065	
2007	-0.0053894	0.148486	-0.0573791	0.0857178	
2008	-0.0106384	0.202525	-0.0862808	0.105606	
2009	-0.015271	0.200673	-0.0854812	0.0999207	
2010	-0.00830079	0.184921	-0.0658646	0.110756	
2011	-0.0100525	0.169896	-0.057663	0.10218	
2012	-0.00570069	0.196405	-0.0855637	0.105141	
2013	-0.00866089	0.198808	-0.0947861	0.0953613	
2014	-0.0125793	0.182318	-0.0596619	0.110077	
2015	-0.016272	0.17327	-0.0749115	0.0820862	
2016	-0.0157532	0.213576	-0.0765838	0.121239	
2017	-2.31625e-08	0.185402	-0.0521469	0.133255	
2018	-0.0110535	0.223143	-0.070961	0.141129
2019	-9.25642e-09	0.19474	-0.029808	0.164932	
2020	-0.0110535	0.210722	0.00535583	0.205025	
2021	-3.80153e-08	0.183922	0.0572968	0.241219	


==> empirical_quantile_us_both_censoring/src/censoring_results_50.txt <==
year selection composition structural total
1976	-1.49137e-09	0	0	-1.49137e-09	
1977	-1.7577e-10	0.00818481	0.0010437	0.00922851	
1978	-0.000640869	0.00794678	0.0138977	0.0212036	
1979	-1.03666e-08	0.0267944	-0.0174377	0.00935669	
1980	-0.000762943	0.0231995	-0.0206238	0.00181274	
1981	-0.0026001	0.0189453	-0.0570313	-0.040686	
1982	-2.53773e-08	0.0465149	-0.0900269	-0.043512	
1983	-1.41843e-08	0.0689881	-0.0856323	-0.0166443	
1984	-0.0046814	0.0487915	-0.0478333	-0.00372315	
1985	-0.00978394	0.0758911	-0.0711548	-0.00504761	
1986	-2.16028e-08	0.0767029	-0.0480408	0.0286621	
1987	-0.0113281	0.105865	-0.0490356	0.0455017	
1988	-0.0102417	0.0866089	-0.0250793	0.0512878	
1989	-0.0130371	0.113463	-0.0532272	0.0471985	
1990	-0.00933228	0.125162	-0.0436553	0.0721741	
1991	-0.0109131	0.131099	-0.0623978	0.0577881	
1992	-0.0110535	0.128836	-0.073465	0.0443176	
1993	-0.00350342	0.159845	-0.0878357	0.0685059	
1994	-0.00590211	0.163716	-0.0729752	0.0848389	
1995	-4.49781e-08	0.153061	-0.087796	0.0652649	
1996	-0.0160339	0.155835	-0.0925537	0.0472473	
1997	-1.59418e-08	0.146767	-0.0894485	0.0573181	
1998	-0.00202026	0.148619	-0.0656174	0.0809814	
1999	-0.011792	0.172169	-0.0504837	0.109894	
2000	-2.55894e-08	0.18232	-0.051628	0.130692	
2001	-4.51062e-08	0.162781	-0.0248184	0.137962	
2002	-0.00957031	0.176624	-0.017128	0.149925	
2003	-0.00233154	0.168904	0.00362397	0.170197	
2004	-1.70625e-08	0.193947	-0.00891876	0.185028	
2005	-0.0095459	0.184961	-0.00547791	0.169937	
2006	-0.0103149	0.210983	-0.0282974	0.172371	
2007	-4.68266e-08	0.18232	-0.0194931	0.162827	
2008	-0.000878915	0.236627	-0.0375748	0.198174	
2009	-0.0154419	0.223145	-0.0454483	0.162254	
2010	-0.00214844	0.22321	-0.0415802	0.179482	
2011	-6.12164e-09	0.233131	-0.0431213	0.19001	
2012	-0.00799561	0.238518	-0.0512772	0.179245	
2013	-1.47282e-08	0.248459	-0.0606766	0.187782	
2014	-3.05076e-08	0.228256	-0.0557404	0.172516	
2015	-0.00285645	0.226001	-0.0661316	0.157013	
2016	-2.01291e-08	0.21209	-0.0283279	0.183762	
2017	-0.00189819	0.223441	-0.0114441	0.210098	
2018	-7.93234e-09	0.26236	-0.0318221	0.230537
2019	-4.25639e-08	0.223145	0.00739289	0.230537	
2020	-0.00250854	0.248465	0.0166473	0.262604	
2021	-1.36908e-08	0.251312	0.0679322	0.319244	


==> empirical_quantile_us_both_censoring/src/censoring_results_75.txt <==
year selection composition structural total
1976	-1.1012e-10	0	0	-1.1012e-10	
1977	-0.000396729	0.00736692	-0.00523679	0.0017334	
1978	-0.0012207	0.0210327	-0.000128174	0.0196838	
1979	-2.44148e-05	0.0253174	-0.0131592	0.0121338	
1980	-0.00250855	0.0418762	-0.0411926	-0.00182495	
1981	-1.50257e-08	0.0363648	-0.0753723	-0.0390076	
1982	-0.0017395	0.0371033	-0.0681396	-0.0327759	
1983	-0.00218506	0.0582703	-0.0642334	-0.00814819	
1984	-4.67039e-09	0.0659058	-0.0435486	0.0223572	
1985	-6.53201e-09	0.0765381	-0.0423706	0.0341675	
1986	-3.16446e-08	0.0737366	-0.0236694	0.0500671	
1987	-5.94534e-09	0.0851563	-0.00364991	0.0815063	
1988	-1.8014e-08	0.0953064	-0.00319211	0.0921143	
1989	-5.9514e-09	0.10054	-0.0058319	0.0947083	
1990	-0.00681763	0.119801	0.00406647	0.11705	
1991	-0.00454102	0.110078	-0.0101761	0.0953613	
1992	-0.00512085	0.126421	-0.0246506	0.0966492	
1993	-6.97652e-09	0.145416	-0.0235138	0.121902	
1994	-4.57102e-09	0.153648	-0.0269394	0.126709	
1995	-6.51838e-09	0.17662	-0.0404053	0.136215	
1996	-0.00664063	0.150478	-0.0356064	0.108231	
1997	-5.3009e-09	0.160622	-0.0482101	0.112411	
1998	-0.00083008	0.167052	-0.0302429	0.135979	
1999	-0.00367432	0.176625	-0.00746155	0.165489	
2000	-2.30361e-08	0.154152	0.0191498	0.173302	
2001	-0.00385742	0.179471	0.0197067	0.19532	
2002	-2.81449e-09	0.197823	0.0227814	0.220604	
2003	-2.63605e-08	0.18232	0.0475311	0.229851	
2004	-0.000756836	0.182321	0.0445023	0.226067	
2005	-0.00101929	0.185468	0.0370636	0.221512	
2006	-0.00178833	0.207637	0.0137253	0.219574	
2007	-1.45485e-08	0.19574	0.0377197	0.233459	
2008	-0.00304565	0.221895	0.0279465	0.246796	
2009	-0.00182495	0.238893	0.0114136	0.248482	
2010	-0.000244141	0.236633	0.0295181	0.265907	
2011	-1.58548e-08	0.223145	0.0379639	0.261108	
2012	-4.0982e-10	0.223183	0.00724794	0.230431	
2013	-7.69878e-09	0.26236	-0.0139541	0.248405	
2014	-3.56952e-09	0.287682	-0.0292205	0.258461	
2015	-2.47399e-09	0.280296	-0.0244369	0.255859	
2016	-8.17232e-09	0.269661	0.00354767	0.273209	
2017	0.000646973	0.272775	0.0206528	0.294075	
2018	-0.00591431	0.29976	0.00918579	0.303032	
2019	-2.10214e-08	0.265701	0.0350342	0.300735	


==> empirical_quantile_us_both_censoring/src/censoring_results_90.txt <==
year selection composition structural total
1976	-8.11298e-11	0	0	-8.11298e-11	
1977	-4.77001e-11	0.0110474	-0.000488279	0.0105591	
1978	-0.000439453	0.0119446	0.0173889	0.028894	
1979	-4.0048e-09	0.023468	-0.00404053	0.0194275	
1980	0.00144653	0.0304993	-0.019928	0.0120178	
1981	-1.74132e-09	0.0396729	-0.0570435	-0.0173706	
1982	0.000665283	0.046521	-0.064209	-0.0170227	
1983	0.00114136	0.0501587	-0.0458252	0.00547485	
1984	-1.20585e-08	0.0487854	-0.0211914	0.027594	
1985	0.00275879	0.0510559	-0.0159607	0.037854	
1986	-5.66063e-09	0.0700073	-0.00310059	0.0669067	
1987	0.0015625	0.0745911	0.0271484	0.103302	
1988	-7.46171e-09	0.0769592	0.0415634	0.118523	
1989	-4.868e-10	0.0741028	0.0395981	0.113701	
1990	0.00198975	0.105692	0.0474854	0.155167	
1991	-8.23968e-09	0.097229	0.0359879	0.133217	
1992	0.00219727	0.119057	0.0190506	0.140305	
1993	0.00396728	0.112366	0.0410843	0.157417	
1994	-1.47184e-08	0.13353	0.0314942	0.165024	
1995	0.00363159	0.147438	0.0384369	0.189507	
1996	0.00535278	0.120212	0.0457687	0.171333	
1997	0.0072937	0.128838	0.043602	0.179733	
1998	0.00422363	0.137637	0.044899	0.18676	
1999	0.00913696	0.15742	0.0743027	0.24086	
2000	-3.14521e-09	0.150818	0.096138	0.246956	
2001	-2.99171e-09	0.156998	0.0956268	0.252625	
2002	0.00250244	0.17762	0.0965424	0.276665	
2003	0.00593261	0.154147	0.128433	0.288513	
2004	0.00723266	0.187355	0.12529	0.319878	
2005	-1.13868e-08	0.18232	0.120567	0.302887	
2006	-6.15996e-12	0.199234	0.103828	0.303062	
2007	-3.71968e-09	0.201164	0.116989	0.318153	
2008	3.05147e-05	0.197479	0.119011	0.316521	
2009	0.00580444	0.21869	0.0978241	0.322319	
2010	0.00285033	0.223148	0.107964	0.333961	
2011	0.00904541	0.211017	0.12236	0.342422	
2012	0.00386353	0.239758	0.0947952	0.338417	
2013	0.00101928	0.232715	0.0986786	0.332413	
2014	0.00285034	0.259509	0.0929794	0.355339	
2015	0.0125732	0.264053	0.0885315	0.365158	
2016	-6.87774e-09	0.236389	0.128181	0.364571	
2017	0.00864258	0.235811	0.142876	0.387329	
2018	-8.033e-10	0.283768	0.108147	0.391914	
2019	0.00569458	0.252133	0.142632	0.400459	


==> empirical_quantile_us_wks_censoring/src/censoring_results_10_2021.txt <==
year selection composition structural total
1976	-3.09682e-09	0	0	-3.09682e-09	
1977	-0.00957642	0.021051	0.0301697	0.0416443	
1978	-1.03852e-08	0.01651	0.0138245	0.0303345	
1979	-0.0172852	0.0283325	0.0270447	0.038092	
1980	-0.0275269	0.0322082	0.0346497	0.0393311	
1981	-0.0256653	0.0547241	-0.027063	0.00199585	
1982	-0.0110535	0.0410278	-0.0376221	-0.00764771	
1983	-0.015509	0.0642944	-0.0518127	-0.00302734	
1984	-0.0232971	0.0697937	-0.0556335	-0.00913696	
1985	-0.0244019	0.0716064	-0.0628052	-0.0156006	
1986	-0.0223083	0.0691711	-0.0702637	-0.0234009	
1987	-0.0392212	0.0818542	-0.0843689	-0.0417358	
1988	-0.0484924	0.103223	-0.0816223	-0.0268921	
1989	-0.046521	0.120093	-0.122919	-0.0493469	
1990	-0.038623	0.125629	-0.118335	-0.0313293	
1991	-0.0430176	0.104706	-0.10636	-0.0446716	
1992	-0.0336853	0.122687	-0.114575	-0.0255737	
1993	-0.0425354	0.132629	-0.115265	-0.0251709	
1994	-0.0363708	0.132745	-0.122919	-0.0265442	
1995	-0.0408203	0.1431	-0.129898	-0.0276184	
1996	-0.0214051	0.117786	-0.13244	-0.0360596	
1997	-0.0392212	0.125159	-0.12937	-0.0434326	
1998	-0.0512939	0.110132	-0.0861572	-0.0273193	
1999	-0.0382751	0.133582	-0.08078	0.0145264	
2000	-0.0487915	0.182321	-0.10369	0.0298401	
2001	-0.0392212	0.170485	-0.0843765	0.0468872	
2002	-0.0408264	0.182321	-0.0837006	0.0577942	
2003	-0.0253235	0.150484	-0.0415543	0.083606	
2004	-0.0451233	0.161067	-0.0572342	0.0587097	
2005	-0.0357239	0.141086	-0.0546844	0.0506775	
2006	-0.0130737	0.157651	-0.0845306	0.0600464	
2007	-0.0408264	0.182329	-0.070488	0.0710144	
2008	-3.00684e-08	0.191895	-0.10827	0.0836243	
2009	-0.0327942	0.177974	-0.0995926	0.0455872	
2010	-0.0259766	0.175185	-0.0776627	0.0715454	
2011	-0.0253235	0.191896	-0.0949112	0.0716614	
2012	-2.27914e-08	0.160683	-0.0929764	0.0677063	
2013	-0.0259766	0.180128	-0.107289	0.0468628	
2014	-0.0179382	0.190691	-0.101775	0.0709778	
2015	-0.0225464	0.184824	-0.11727	0.0450073	
2016	-0.0129883	0.203288	-0.11461	0.0756897	
2017	-0.0281677	0.189293	-0.0688034	0.0923218	
2018	-0.0110535	0.193373	-0.0851578	0.0971619	
2019	-0.0189758	0.191133	-0.0445556	0.127602	
2020	-3.90133e-08	0.223145	-0.0604782	0.162666	
2021	-0.00957031	0.166568	0.0314789	0.188477	


==> empirical_quantile_us_wks_censoring/src/censoring_results_25_2021.txt <==
year selection composition structural total
1976	-4.4279e-10	0	0	-4.4279e-10	
1977	-2.80838e-08	2.24784e-08	0.00411988	0.00411987	
1978	-0.0101257	0.0251099	-0.00354614	0.011438	
1979	-0.013147	0.013147	0.00988771	0.0098877	
1980	-0.0184448	0.0475708	-0.0132202	0.0159058	
1981	-0.0202026	0.0465149	-0.0567688	-0.0304565	
1982	-5.08253e-08	0.0253113	-0.0595886	-0.0342773	
1983	-0.0177063	0.0755004	-0.093219	-0.0354248	
1984	-0.00957033	0.0785645	-0.0855774	-0.0165833	
1985	-0.028656	0.0973145	-0.0845215	-0.015863	
1986	-0.0173523	0.105365	-0.0854797	0.00253296	
1987	-0.0214478	0.104828	-0.0824219	0.000958252	
1988	-0.0305908	0.103711	-0.0680176	0.00510254	
1989	-0.0307739	0.100769	-0.0806213	-0.0106262	
1990	-0.0556152	0.143097	-0.0842529	0.00322876	
1991	-0.00317998	0.12921	-0.121611	0.00441895	
1992	-0.0435669	0.138306	-0.120471	-0.0257324	
1993	-0.0155091	0.137206	-0.120494	0.00120239	
1994	-0.0377441	0.155527	-0.130136	-0.0123535	
1995	-0.0392212	0.15415	-0.127441	-0.0125122	
1996	-0.0301392	0.158847	-0.134787	-0.0060791	
1997	-0.0487915	0.176622	-0.128087	-0.000256348	
1998	-0.0181641	0.158797	-0.118086	0.0225464	
1999	-0.038794	0.179198	-0.104515	0.0358887	
2000	-0.0392273	0.172757	-0.0816986	0.0518311	
2001	-0.0571594	0.207642	-0.0692993	0.0811829	
2002	-0.0253174	0.204303	-0.0724334	0.106552	
2003	-0.0275696	0.198071	-0.0480728	0.122429	
2004	-0.0306152	0.197821	-0.0479889	0.119217	
2005	-0.0377381	0.22314	-0.0714416	0.11396	
2006	-4.77382e-08	0.183922	-0.0691223	0.114799	
2007	-0.0392212	0.182318	-0.0569946	0.0861023	
2008	-0.046521	0.238408	-0.0860062	0.105881	
2009	-0.0178467	0.205446	-0.0854797	0.102119	
2010	-0.0173523	0.199672	-0.0705643	0.111755	
2011	-0.0298584	0.194157	-0.0627823	0.101517	
2012	-0.0062317	0.208754	-0.0926819	0.10984	
2013	-0.0338562	0.22942	-0.0982071	0.0973572	
2014	-0.00957033	0.19189	-0.0689774	0.113342	
2015	-0.0224732	0.197171	-0.0897614	0.0849365	
2016	-0.021405	0.223149	-0.0763397	0.125404	
2017	-3.68226e-08	0.215439	-0.0803146	0.135124	
2018	-0.0212036	0.223146	-0.0714645	0.130478	
2019	-0.00148316	0.197826	-0.0311584	0.165184	
2020	-0.0170227	0.225168	-0.00212097	0.206024	
2021	-4.85303e-08	0.183922	0.0553284	0.23925	


==> empirical_quantile_us_wks_censoring/src/censoring_results_50_2021.txt <==
year selection composition structural total
1976	-2.19369e-09	0	0	-2.19369e-09	
1977	-0.00274658	0.0137939	0.00111085	0.0121582	
1978	-0.014386	0.0253174	0.0166016	0.027533	
1979	-0.0159119	0.0413818	-0.0125122	0.0129578	
1980	-0.0175537	0.04151	-0.0194031	0.00455322	
1981	-0.0220032	0.0330505	-0.0464111	-0.0353638	
1982	-0.0180237	0.0577637	-0.083252	-0.043512	
1983	-3.7788e-08	0.0680603	-0.084021	-0.0159607	
1984	-0.0168152	0.0678223	-0.0478332	0.00317383	
1985	-0.0233032	0.0983643	-0.067865	0.00719604	
1986	-0.0202087	0.0943115	-0.0454407	0.0286621	
1987	-0.029773	0.120111	-0.0407043	0.0496338	
1988	-0.0341492	0.116382	-0.0250793	0.0571533	
1989	-0.0132508	0.119353	-0.0519455	0.0541565	
1990	-0.0233887	0.13493	-0.0373291	0.0742126	
1991	-0.0281738	0.143103	-0.0571411	0.0577881	
1992	-0.0372314	0.157005	-0.0727829	0.046991	
1993	-0.0361816	0.192523	-0.0876831	0.0686584	
1994	-3.75591e-08	0.168419	-0.0776779	0.090741	
1995	-0.0357544	0.188907	-0.0878876	0.0652649	
1996	-0.0292786	0.174352	-0.0905319	0.054541	
1997	-0.0312561	0.185408	-0.0968338	0.0573181	
1998	-0.0382263	0.184825	-0.0656174	0.0809814	
1999	-0.0382263	0.205081	-0.0526199	0.114235	
2000	-0.0274048	0.209724	-0.0530242	0.129295	
2001	-0.0392212	0.20764	-0.0304565	0.137962	
2002	-0.0377441	0.204797	-0.017128	0.149925	
2003	-0.0363708	0.208643	0.000961304	0.173233	
2004	-0.0177002	0.211067	-0.00951385	0.183853	
2005	-0.0209107	0.217413	-0.0217438	0.174759	
2006	-0.0205017	0.223146	-0.0319671	0.170677	
2007	-0.00948486	0.191804	-0.0194931	0.162827	
2008	-2.9555e-08	0.24678	-0.0477295	0.199051	
2009	-0.0267822	0.238414	-0.0454483	0.166183	
2010	-0.0158814	0.238415	-0.0415802	0.180954	
2011	-0.0198059	0.262367	-0.0525513	0.19001	
2012	-0.0173401	0.255293	-0.0587082	0.179245	
2013	-2.80506e-08	0.258026	-0.0702438	0.187782	
2014	-3.92233e-08	0.232712	-0.0601959	0.172516	
2015	-0.0157532	0.238898	-0.0661316	0.157013	
2016	-0.0110535	0.227278	-0.0324631	0.183762	
2017	-0.0132446	0.245956	-0.0209427	0.211769	
2018	-0.00622559	0.262367	-0.0318222	0.224319	
2019	-5.01316e-08	0.228836	0.00170135	0.230537	
2020	-0.00593872	0.247096	0.0214462	0.262604	
2021	-1.74593e-08	0.251312	0.0653305	0.316643	


==> empirical_quantile_us_wks_censoring/src/censoring_results_75_2021.txt <==
year selection composition structural total
1976	-1.0904e-10	0	0	-1.0904e-10	
1977	-0.0032959	0.0132446	-0.00481565	0.00513305	
1978	-0.00322266	0.0197205	0.00634766	0.0228455	
1979	-0.0105225	0.0349243	-0.00923462	0.0151672	
1980	-0.00957031	0.0472534	-0.0333008	0.00438232	
1981	-0.00593872	0.0399048	-0.0734497	-0.0394836	
1982	-0.00639038	0.0456116	-0.0677185	-0.0284973	
1983	-0.00038453	0.0606262	-0.0633301	-0.00308838	
1984	-1.47387e-08	0.0664856	-0.0432251	0.0232605	
1985	-0.00583496	0.082373	-0.0419495	0.0345886	
1986	-4.6269e-08	0.0717652	-0.0208008	0.0509644	
1987	-0.00678101	0.0845581	0.00194092	0.079718	
1988	-0.0130554	0.108362	-0.00367429	0.0916321	
1989	-0.00568237	0.106223	-0.00492248	0.0956177	
1990	-0.0120728	0.127834	0.00286866	0.118629	
1991	-0.0212036	0.128831	-0.0104172	0.0972107	
1992	-0.0140259	0.140598	-0.025177	0.101395	
1993	-1.8995e-08	0.147224	-0.025322	0.121902	
1994	-0.0131592	0.166808	-0.0257111	0.127937	
1995	-2.27899e-08	0.174431	-0.0380707	0.13636	
1996	-0.0142212	0.162643	-0.0359268	0.112495	
1997	-0.0112732	0.171658	-0.0488739	0.111511	
1998	-0.015271	0.186604	-0.034523	0.13681	
1999	-0.0149048	0.19122	-0.00756073	0.168755	
2000	-0.0157532	0.169905	0.0179977	0.17215	
2001	-0.0208069	0.197733	0.0187073	0.195633	
2002	-0.0127441	0.210567	0.0223007	0.220123	
2003	-3.42578e-08	0.183922	0.0463486	0.23027	
2004	-0.00488892	0.187209	0.0434799	0.2258	
2005	-0.00797119	0.199614	0.0307693	0.222412	
2006	-0.016394	0.222762	0.0121231	0.218491	
2007	-2.08215e-08	0.20002	0.0337524	0.233772	
2008	-0.00512695	0.224152	0.0278702	0.246895	
2009	-0.00288086	0.242162	0.010849	0.25013	
2010	-0.0112915	0.247681	0.0293655	0.265755	
2011	-1.87771e-08	0.223145	0.0376434	0.260788	
2012	0.00144649	0.223148	0.00649263	0.231087	
2013	-8.24982e-09	0.26236	-0.0139541	0.248405	
2014	-3.12634e-09	0.283142	-0.0240936	0.259048	
2015	-9.294e-10	0.275414	-0.0195541	0.255859	
2016	-9.82698e-09	0.269661	0.00322724	0.272888	
2017	-1.54912e-09	0.274132	0.0219116	0.296043	
2018	-0.00680542	0.301651	0.00849914	0.303345	
2019	-2.31519e-08	0.271935	0.0297012	0.301636	
2020	-0.00374756	0.27308	0.0801086	0.349442	
2021	0.00498657	0.267879	0.107933	0.380798	


==> empirical_quantile_us_wks_censoring/src/censoring_results_90_2021.txt <==
year selection composition structural total
1976	-5.07296e-11	0	0	-5.07296e-11	
1977	-0.0020752	0.0124207	-2.44127e-05	0.010321	
1978	-0.00284424	0.013269	0.017511	0.0279358	
1979	-0.000323486	0.0259521	-0.00537109	0.0202576	
1980	0.000372314	0.0279724	-0.0160217	0.012323	
1981	-4.13666e-09	0.0383179	-0.0556885	-0.0173706	
1982	-0.000811769	0.0487915	-0.0633728	-0.0153931	
1983	-0.00114746	0.0543762	-0.0465576	0.00667114	
1984	-1.35211e-08	0.0487854	-0.0207275	0.0280579	
1985	-0.00128784	0.0553528	-0.0144409	0.039624	
1986	-6.79532e-09	0.0700073	-0.00150146	0.0685059	
1987	-0.00250855	0.0733398	0.0313873	0.102219	
1988	-1.18506e-08	0.0752197	0.0433029	0.118523	
1989	-1.96679e-09	0.0712524	0.043425	0.114677	
1990	-0.000781253	0.110667	0.0447083	0.154594	
1991	-1.18405e-08	0.0985779	0.0337616	0.132339	
1992	0.00274658	0.11747	0.0219803	0.142197	
1993	0.00356445	0.114561	0.0396729	0.157799	
1994	-1.71869e-08	0.13353	0.0333481	0.166878	
1995	-2.10163e-09	0.154152	0.0360413	0.190193	
1996	0.00855103	0.120142	0.0425568	0.171249	
1997	-2.69327e-09	0.128838	0.049614	0.178452	
1998	-0.000585938	0.151068	0.0367279	0.18721	
1999	0.0100464	0.158105	0.071579	0.239731	
2000	-3.74661e-09	0.1586	0.0870285	0.245628	
2001	-1.65847e-09	0.154152	0.0989227	0.253075	
2002	0.0031189	0.170396	0.102776	0.276291	
2003	0.00385742	0.154147	0.129715	0.28772	
2004	0.00320435	0.189751	0.125771	0.318726	
2005	-1.31044e-08	0.18232	0.121399	0.303719	
2006	-2.34831e-09	0.20269	0.0988159	0.301506	
2007	-3.29863e-09	0.201637	0.115692	0.317329	
2008	-2.59776e-09	0.194397	0.121201	0.315598	
2009	0.00541992	0.231351	0.0849915	0.321762	
2010	0.00139769	0.228262	0.102844	0.332504	
2011	0.0111694	0.205048	0.126198	0.342415	
2012	0.00719604	0.232291	0.0983887	0.337875	
2013	0.00101928	0.232715	0.0983505	0.332085	
2014	0.00366821	0.258691	0.0929795	0.355339	
2015	0.0147034	0.246176	0.104279	0.365158	
2016	-7.31972e-09	0.238892	0.124779	0.36367	
2017	0.00887451	0.235579	0.144043	0.388496	
2018	-2.2179e-10	0.268265	0.123795	0.392059	
2019	0.00913086	0.251855	0.141235	0.402222	
2020	-3.9653e-10	0.273293	0.155861	0.429153	
2021	0.00305786	0.245386	0.212273	0.460716	


==> fig_av/results_10.txt <==
year v
1976	0.8813
1977	0.945349
1978	0.720136
1979	1.03339
1980	0.772478
1981	0.857287
1982	0.69459
1983	0.864245
1984	0.861178
1985	0.809089
1986	0.983608
1987	0.83055
1988	0.825539
1989	0.917968
1990	0.798102
1991	0.91196
1992	0.666966
1993	0.937858
1994	0.822896
1995	0.964956
1996	0.890432
1997	0.737959
1998	0.768654
1999	0.774894
2000	0.857694
2001	0.656764
2002	0.796788
2003	0.565613
2004	0.719783
2005	0.86935
2006	0.713033
2007	0.797713
2008	0.730342
2009	0.645387
2010	0.845581
2011	0.509756
2012	0.75512
2013	0.723756
2014	0.764325
2015	0.742485
2016	0.837229
2017	0.981708
2018	0.764413
2019	0.841509
2020	0.706593
2021	0.60373

==> fig_av/results_25.txt <==
year v
1976	0.757776
1977	0.569852
1978	0.715264
1979	0.646018
1980	0.700808
1981	0.682818
1982	0.611714
1983	0.582117
1984	0.805784
1985	0.912352
1986	0.893731
1987	0.756774
1988	0.747905
1989	0.813072
1990	0.815085
1991	0.820236
1992	0.635926
1993	0.736461
1994	0.587366
1995	0.756213
1996	0.73139
1997	0.836855
1998	0.595312
1999	0.736589
2000	0.527839
2001	0.655239
2002	0.609166
2003	0.773078
2004	0.663524
2005	0.763786
2006	0.58065
2007	0.584624
2008	0.614527
2009	0.599291
2010	0.584746
2011	0.792384
2012	0.909366
2013	0.954736
2014	0.638503
2015	0.65285
2016	0.50316
2017	0.583045
2018	0.562344
2019	0.653642
2020	0.813999
2021	0.544691

==> fig_av/results_50.txt <==
year v
1976	0.579088
1977 0.539064
1978	0.56517
1979	0.583156
1980	0.474656
1981	0.468421
1982	0.401888
1983	0.428596
1984	0.523304
1985	0.50062
1986	0.55073
1987	0.62298
1988	0.525428
1989	0.623405
1990	0.574994
1991	0.525257
1992	0.479072
1993	0.528864
1994	0.387904
1995	0.416925
1996	0.442531
1997	0.401586
1998	0.404525
1999	0.452607
2000	0.360844
2001	0.31422
2002	0.350987
2003	0.323788
2004	0.324853
2005	0.378105
2006	0.510727
2007	0.326093
2008	0.256566
2009	0.327576
2010	0.340181
2011	0.410715
2012	0.417386
2013	0.354368
2014	0.325629
2015	0.388703
2016	0.320246
2017	0.376461
2018	0.250638
2019	0.292363
2020	0.308156
2021	0.203938

==> fig_av/results_75.txt <==
year v
1976	0.181143
1977	0.160684
1978	0.133683
1979	0.265338
1980	0.20194
1981	0.164322
1982	0.197359
1983	0.238999
1984	0.18352
1985	0.211549
1986	0.208942
1987	0.199304
1988	0.177817
1989	0.199575
1990	0.18458
1991	0.179261
1992	0.140619
1993	0.113287
1994	0.11462
1995	0.0980359
1996	0.0643367
1997	0.133968
1998	0.138921
1999	0.0332068
2000	0.0623607
2001	0.0323278
2002	0.0148462
2003	-0.0398635
2004	-0.00856696
2005	-0.011307
2006	0.0410932
2007	0.0506243
2008	-0.000394885
2009	-0.0189842
2010	0.0456081
2011	-0.0164145
2012	-0.0393976
2013	0.080539
2014	0.0427182
2015	0.0839353
2016	0.0154365
2017	0.091674
2018	0.0572191
2019	0.0432709
2020	0.0801839
2021	-0.0802693

==> fig_av/results_90.txt <==
year v
1976	-0.334938
1977	-0.212652
1978	-0.274964
1979	-0.0947016
1980	-0.196639
1981	-0.129897
1982	-0.0626501
1983	-0.214765
1984	-0.106637
1985	-0.109066
1986	-0.146523
1987	-0.0737605
1988	-0.112465
1989	-0.0840449
1990	-0.0578255
1991	-0.147602
1992	-0.14072
1993	-0.229405
1994	-0.284165
1995	-0.201159
1996	-0.176444
1997	-0.173925
1998	-0.148836
1999	-0.365466
2000	-0.381036
2001	-0.163189
2002	-0.195636
2003	-0.206492
2004	-0.206554
2005	-0.201287
2006	-0.273794
2007	-0.207788
2008	-0.184144
2009	-0.195752
2010	-0.213859
2011	-0.318754
2012	-0.205506
2013	-0.277185
2014	-0.214537
2015	-0.170493
2016	-0.195706
2017	-0.0735622
2018	-0.162872
2019	-0.216139
2020	-0.0757011
2021	-0.342658

==> ftfy_25.txt <==
year q
1976	2.59747
1977	2.57748
1978	2.57964
1979	2.58936
1980	2.58879
1981	2.56392
1982	2.53638
1983	2.527
1984	2.56067
1985	2.56613
1986	2.60048
1987	2.58223
1988	2.59553
1989	2.58573
1990	2.59893
1991	2.56062
1992	2.57455
1993	2.56547
1994	2.58032
1995	2.5681
1996	2.54013
1997	2.57198
1998	2.59386
1999	2.59075
2000	2.56971
2001	2.64079
2002	2.61353
2003	2.64625
2004	2.66983
2005	2.64409
2006	2.65511
2007	2.62826
2008	2.67933
2009	2.6413
2010	2.64517
2011	2.66752
2012	2.66726
2013	2.65424
2014	2.67044
2015	2.64545
2016	2.68195
2017	2.71453
2018	2.69415
2019	2.66883
2020	2.71664
2021	2.7939


==> ftfy_50.txt <==
year q
1976	2.86854
1977	2.86919
1978	2.87072
1979	2.87843
1980	2.83173
1981	2.82505
1982	2.80065
1983	2.83058
1984	2.86046
1985	2.85854
1986	2.88816
1987	2.92398
1988	2.90074
1989	2.91115
1990	2.9187
1991	2.91729
1992	2.87565
1993	2.91067
1994	2.91202
1995	2.90902
1996	2.90303
1997	2.90433
1998	2.93033
1999	2.91925
2000	2.93671
2001	2.94089
2002	2.97685
2003	3.00293
2004	2.97999
2005	2.97326
2006	2.98535
2007	2.98396
2008	3.0158
2009	2.97778
2010	3.00982
2011	3.00674
2012	3.01644
2013	3.02197
2014	3.03202
2015	3.01651
2016	3.01509
2017	3.0252
2018	3.03062
2019	3.05182
2020	3.07954
2021	3.15058


==> ftfy_75.txt <==
year q
1976	3.11163
1977	3.15083
1978	3.13515
1979	3.13436
1980	3.13249
1981	3.09075
1982	3.09107
1983	3.11479
1984	3.13767
1985	3.1491
1986	3.18827
1987	3.21084
1988	3.23219
1989	3.23163
1990	3.23236
1991	3.2174
1992	3.21212
1993	3.2438
1994	3.22218
1995	3.23435
1996	3.23327
1997	3.22001
1998	3.25064
1999	3.25572
2000	3.27318
2001	3.28514
2002	3.30668
2003	3.29061
2004	3.31646
2005	3.33496
2006	3.32628
2007	3.3376
2008	3.35001
2009	3.33445
2010	3.35812
2011	3.36067
2012	3.35542
2013	3.36574
2014	3.36849
2015	3.38276
2016	3.41722
2017	3.40767
2018	3.40382
2019	3.42652
2020	3.47041
2021	3.50124

==> ftfyf.txt <==
    year     ft     fy   ftfy  
1976		59.9024	74.1113	49.731
1977		58.356	73.3842	48.8109
1978		59.7801	74.6238	50.5913
1979		61.3633	74.7165	51.981
1980		61.0531	75.0009	51.7961
1981		62.4677	74.6518	52.2616
1982		63.3947	74.0795	52.9837
1983		64.6931	74.1156	53.5315
1984		66.6407	74.1479	55.2141
1985		67.0938	75.0487	56.3549
1986		67.6165	75.0778	56.8558
1987		68.7198	75.2473	57.4909
1988		70.2354	76.0207	59.0312
1989		71.0635	75.9502	59.6494
1990		69.441	76.8189	58.8538
1991		69.8874	77.0891	59.2749
1992		70.8798	76.7838	59.9561
1993		72.7795	76.5409	61.0056
1994		72.9059	76.566	61.0873
1995		72.8472	77.151	61.4848
1996		73.5279	77.6555	62.2872
1997		73.8657	78.296	62.6689
1998		75.2127	78.563	63.7737
1999		75.9429	79.477	64.8896
2000		76.6167	79.8144	65.5981
2001		76.6497	79.2103	65.235
2002		77.0951	79.3539	65.4547
2003		77.3274	78.8393	65.3645
2004		77.8089	78.3787	65.5152
2005		78.0365	78.5145	65.7183
2006		78.7099	79.1829	66.6615
2007		79.2702	79.4522	67.4019
2008		80.0155	80.0155	68.2622
2009		78.8459	79.1942	66.4976
2010		79.2668	78.5004	66.2033
2011		79.1325	77.8997	66.0507
2012		79.877	78.3848	66.7669
2013		79.7903	78.3957	66.803
2014		80.4158	78.7692	67.6147
2015		80.5019	79.4153	68.1794
2016		80.9681	80.6138	69.173
2017		81.4438	80.2793	69.7102
2018		82.5573	81.3267	70.9516
2019		82.8997	81.8068	71.4811

==> ftrate.txt <==
year	Males	Females
1976	74.2	45.2
1977	74.5	44.7
1978	74.9	46.1
1979	76.6	47.4
1980	76.5	47.6
1981	74.5	48.2
1982	73.6	48.7
1983	70.2	49.3
1984	72	50.8
1985	74.9	51.9
1986	75	52.6
1987	74.9	52.8
1988	76.2	54.7
1989	76.9	55.4
1990	76.7	54.6
1991	75.2	54.8
1992	73.7	55.9
1993	74.3	56.7
1994	75.8	56.7
1995	76.9	57.2
1996	77.8	57.9
1997	78	58.8
1998	78.9	59.4
1999	81	60.5
2000	80.9	61.5
2001	82.1	61.1
2002	80.6	61.2
2003	79.5	60.8
2004	80.1	61
2005	81	61.5
2006	81.8	62.4
2007	82.5	63.4
2008	82	63.8
2009	78.2	62.1
2010	74.7	61.8
2011	75.8	61.9
2012	77.4	62.5
2013	77.6	62.8
2014	78.9	63.4
2015	80.3	64
2016	80.6	65.2
2017	81.8	65.6

==> hours_ASEC.txt <==
year hours
1976	35.2574
1977	35.2597
1978	35.5397
1979	35.6395
1980	35.6577
1981	35.6768
1982	35.5376
1983	35.6661
1984	35.6227
1985	35.9473
1986	36.139
1987	36.2346
1988	36.5004
1989	36.5326
1990	36.7993
1991	36.9432
1992	36.8998
1993	36.9351
1994	37.0888
1995	37.233
1996	37.4546
1997	37.5152
1998	37.5731
1999	37.8138
2000	37.9034
2001	37.7251
2002	37.6691
2003	37.5161
2004	37.4266
2005	37.5116
2006	37.7663
2007	37.7661
2008	37.8278
2009	37.6548
2010	37.5064
2011	37.4756
2012	37.5813
2013	37.6694
2014	37.6739
2015	37.8202
2016	38.0794
2017	38.0396
2018	38.2156
2019	38.2848
2020	38.2837
2021	38.2619

==> hours_MORG.txt <==
year hours
1979	35.3222
1980	35.3539
1981	34.9762
1982	35.0135
1983	35.4436
1984	35.73
1985	35.9655
1986	36.1075
1987	35.9623
1988	36.4558
1989	36.6634
1990	36.5768
1991	36.5641
1992	36.3121
1993	36.8133
1994	36.538
1995	36.6939
1996	36.7105
1997	36.9815
1998	36.7377
1999	37.1046
2000	37.4325
2001	37.0134
2002	36.9938
2003	36.9596
2004	36.9791
2005	37.1144
2006	37.2228
2007	37.278
2008	37.1959
2009	36.4484
2010	36.7291
2011	36.7992
2012	36.9909
2013	37.1937
2014	37.1528
2015	37.1286
2016	37.3136
2017	37.4155
2018	37.6806
2019	37.7528


==> hoursf.txt <==
        H      F1976      F1996      F2016 
        1   .0000452   .0000402   .0000867
        4   .0004976   .0004023     .00026
        5   .0006333   .0005229   .0004044
        6   .0008595   .0007643   .0004333
        7   .0009047   .0008045   .0004622
        8   .0017189   .0011264   .0008089
        9   .0018999   .0012068   .0008955
       10   .0024427   .0016493   .0009822
       12   .0034831   .0020918   .0011844
       14   .0037997   .0025343   .0012133
       15    .004433   .0026952   .0013578
       16   .0053377   .0033791   .0017044
       20   .0070566    .004264   .0019933
       24   .0091374    .004787   .0025133
       25   .0093635   .0048675   .0028022
       28   .0100421   .0051088   .0030333
       30     .01158   .0058329   .0036399
       32    .013118   .0067983   .0038999
       34   .0132085   .0068386   .0039577
       35   .0135251   .0068788    .004131
       36   .0143393   .0072408   .0042177
       39    .014656   .0073213   .0042755
       40   .0170082   .0086086   .0051999
       42   .0172796   .0087695   .0052577
       45   .0177319   .0090108   .0054021
       48   .0194509    .009936   .0059799
       50   .0199484   .0101372   .0062399
       52   .0205817    .010459   .0065288
       56   .0214864   .0105797   .0066154
       60   .0236577   .0120278   .0073376
       64   .0251956   .0126715   .0076265
       66    .025467   .0127117   .0076554
       70   .0263717   .0131542    .007771
       72   .0274121   .0136369   .0080599
       75   .0280907   .0139185   .0081176
       80    .033564   .0161712   .0095043
       84   .0342878   .0162517   .0096487
       85   .0344235   .0163321   .0096776
       90   .0357805   .0168148   .0100532
       96   .0372733   .0174182   .0110642
      100   .0384041   .0181825   .0116998
      104   .0396255   .0185044   .0125376
      108   .0406659    .018625   .0127976
      110   .0408016   .0187457   .0128553
      112   .0414801   .0189469   .0128842
      120   .0475415   .0219237   .0146175
      125   .0477677   .0220443   .0147908
      128   .0485367   .0224064   .0148775
      130   .0493961   .0228086   .0149353
      132   .0496223   .0229293   .0149642
      135    .049758     .02305   .0150508
      136   .0498937   .0231305   .0151086
      140   .0507532   .0234523   .0153108
      144    .051884   .0241361    .016033
      150   .0535577   .0245786    .016553
      153   .0536934   .0247395   .0165819
      156   .0548243   .0256245   .0171019
      160   .0608405    .029084   .0189508
      162   .0610214   .0291243   .0190663
      168   .0616999   .0293656    .019153
      170   .0619713   .0294863   .0191819
      175   .0622427   .0295668   .0193841
      180   .0645045   .0312965    .020453
      192     .06654   .0321815   .0211174
      195   .0671733   .0323424   .0211752
      200   .0700231   .0345147   .0229374
      204    .070204   .0345951   .0229951
      208   .0720586   .0353997   .0243818
      210   .0727824   .0360433   .0248151
      216   .0735966   .0364053   .0251329
      220   .0739585   .0366869   .0252773
      224   .0744108    .036888   .0254218
      225   .0748179    .037049   .0255662
      240   .0815579   .0408705   .0283973
      250   .0823269   .0413935    .028715
      252    .082553   .0417153   .0287728
      255   .0830506   .0419969   .0288306
      256   .0835934   .0423991   .0292639
      260   .0868051   .0437668   .0303617
      264    .087167   .0438875   .0304772
      270   .0882074   .0443702   .0308239
      272    .088524   .0444105   .0309106
      276    .089112   .0444909   .0310261
      280   .0917809   .0458989   .0318639
      288   .0929118   .0465023   .0322105
      296   .0931832    .046623   .0322394
      300   .0957163   .0488354   .0341461
      304   .0958972   .0489561   .0341749
      306   .0959425   .0489963   .0342327
      312   .0977066   .0501227    .035186
      315    .098159   .0505652   .0353016
      320   .1044466    .055312   .0379304
      324   .1048537   .0553924    .038046
      325   .1053512   .0555131   .0380749
      330   .1058036   .0557545   .0382482
      336   .1063464    .056036   .0384215
      340   .1072059   .0565188   .0385949
      344   .1073868    .056559   .0387104
      350   .1077939   .0572428   .0389415
      352   .1081106   .0573233   .0391726
      360   .1123626   .0601794   .0408482
      364   .1132221   .0607426    .041137
      368    .113403   .0608633   .0412815
      370   .1134935   .0609035   .0413104
      375   .1137196   .0611449   .0415415
      380   .1143982   .0612655   .0416859
      384     .11571   .0619896   .0424081
      385   .1159361   .0620298   .0424659
      390   .1183336   .0629551   .0430726
      392   .1184693   .0629953   .0431592
      396   .1186502   .0630355   .0432459
      400   .1240783   .0668973   .0466258
      408   .1248473    .067018   .0467414
      416   .1282399   .0691902   .0484747
      420   .1304112   .0707189   .0489947
      432   .1314516   .0711614   .0495725
      440   .1333514    .071805   .0497747
      448   .1338942   .0722072   .0500636
      450   .1354322   .0729313   .0508147
      455   .1362012   .0730922   .0510746
      456   .1363821   .0731727   .0511902
      460   .1371964   .0732934   .0512191
      468   .1387343   .0740175   .0515946
      480   .1453386   .0802124   .0570545
      481   .1454743   .0802526   .0570834
      490   .1458814   .0805342   .0572279
      494    .146198   .0806147   .0573145
      495   .1462885   .0806549   .0573434
      500   .1478717   .0820628   .0584123
      504   .1480526   .0821031    .058499
      510    .149274   .0825858   .0587301
      512   .1497716   .0829881   .0590767
      520   .1618492   .0886198   .0639878
      525   .1624372   .0889416   .0643344
      528     .16298   .0891025   .0643922
      532   .1632515    .089183   .0644211
      540   .1653775   .0904703   .0651433
      544   .1657846   .0905105   .0652877
      546   .1661917   .0905507   .0654033
      550   .1665536   .0908725   .0656055
      552   .1667798   .0909127   .0656633
      555   .1669607    .090953   .0656922
      560   .1701723   .0928436   .0665588
      570   .1707152   .0931252   .0667899
      572   .1713937   .0932057   .0668766
      576   .1728412   .0938091   .0673388
      580   .1729769   .0938895   .0673966
      585   .1743792   .0941309   .0675121
      588   .1745149   .0942516    .067541
      595   .1760981   .0945332   .0675699
      600   .1817072   .0981134   .0706321
      608   .1820238   .0982743    .070661
      612   .1824309   .0983547   .0707187
      616   .1825214   .0984754   .0707476
      624   .1858687   .1014522   .0731165
      625   .1860949   .1016131   .0733765
      630   .1875424   .1024579   .0738387
      640   .1907541    .106923   .0770164
      645   .1910707   .1070035   .0770742
      646   .1911612   .1070437    .077132
      648   .1914778   .1071242    .077392
      650   .1928801   .1083712   .0781431
      660   .1941466   .1089746   .0785764
      666    .194599   .1090148    .078663
      672   .1951418   .1094171   .0788942
      675   .1955037   .1099401   .0790964
      676    .195956   .1101412   .0793853
      680   .2007961     .11171   .0799341
      684   .2010223   .1117503    .079963
      690   .2018818   .1121525   .0800208
      700   .2037816   .1136007   .0809452
      702   .2041887   .1137214   .0810319
      704   .2045506   .1139225   .0811186
      705   .2046863   .1139627   .0812052
      714   .2050482   .1141237    .081263
      720   .2097073    .117382   .0831985
      728   .2104763   .1180257   .0838918
      735   .2109739   .1182268   .0840074
      736   .2113358   .1183073   .0840652
      740   .2116072   .1185888   .0841518
      744   .2117881   .1186291   .0842096
      750   .2131452   .1198761   .0855385
      756    .213507    .120037   .0857118
      760   .2157235   .1210025   .0859429
      765   .2160854   .1211231   .0860874
      768   .2166282   .1218472   .0865496
      770   .2170806   .1220484   .0865785
      780   .2250418   .1273583   .0925295
      784   .2254037   .1276399    .092645
      792   .2255847   .1279617   .0927606
      798   .2256299   .1280422   .0928183
      800   .2317818   .1352428   .0986249
      810    .232008   .1354841   .0986538
      816   .2326412   .1358059   .0987694
      820   .2329579   .1359266   .0987982
      828   .2330483   .1361278    .098856
      832   .2379789   .1403516   .1015138
      836   .2383408   .1407136   .1015426
      840   .2416429   .1421216   .1030159
      858   .2422762   .1424434   .1031315
      860   .2428643   .1426445   .1033048
      864   .2434071   .1432479   .1036804
      870   .2435428   .1434893    .103767
      874   .2436332   .1435697   .1037959
      875   .2444927   .1440927   .1041426
      880   .2510969   .1460638   .1059626
      884   .2519112   .1466672    .106887
      896   .2521826   .1469086   .1070025
      900   .2552133   .1488797   .1092558
      910   .2574298   .1498854   .1099492
      912   .2579726   .1502474   .1101514
      918   .2581083   .1504083   .1101803
      920    .259782   .1512531   .1106136
      924   .2599629   .1512933   .1107003
      925   .2600986    .151414    .110758
      936   .2627222   .1536667   .1124624
      940   .2629936   .1537069   .1125202
      945   .2633555   .1537471    .112578
      950   .2636269   .1539885   .1127802
      960   .2679694   .1595398   .1173446
      962   .2682408     .15958   .1174024
      972   .2685575   .1597812   .1176046
      975   .2694169   .1599823   .1177201
      980   .2705478   .1607064   .1183268
      988   .2715882   .1614707   .1188179
      990   .2720858   .1616316   .1189334
     1000   .2766997    .165252   .1219956
     1008   .2769711   .1654532   .1223134
     1012   .2771068   .1655336   .1223423
     1020   .2781924   .1659761   .1226312
     1024   .2783281   .1662175   .1226889
     1026   .2785995   .1664186   .1227467
     1036   .2788709   .1667002   .1228912
     1040   .3052427    .194497    .150624
     1050   .3072782   .1959049   .1518951
     1056   .3079115   .1961865   .1521551
     1064   .3082282   .1963072   .1522706
     1075   .3086805   .1965485   .1522995
     1080   .3113493   .1976347   .1538884
     1092   .3136563   .1981978   .1549284
     1100   .3140634   .1988415   .1551884
     1104   .3144253   .1991231   .1553039
     1110   .3146967    .199284   .1553906
     1120   .3175917   .2028239   .1580483
     1125   .3178179   .2030653   .1585394
     1128   .3179536   .2031457   .1585683
     1140   .3186773    .203548    .158655
     1144   .3199891   .2051169   .1600416
     1150   .3204867   .2052778   .1602727
     1152   .3212557   .2062432   .1609083
     1155   .3213914   .2063237    .160966
     1160    .322658   .2067259   .1611971
     1170   .3246031   .2076512   .1615727
     1175   .3248745   .2076914   .1616305
     1176   .3251459   .2078925   .1618905
     1184   .3256887   .2080534   .1620349
     1188    .326141   .2081741   .1620927
     1190   .3265482   .2084557   .1622371
     1196   .3275886   .2091798   .1627571
     1200   .3372235   .2162597   .1677259
     1216   .3377211   .2167022   .1678703
     1222   .3378116   .2167424    .167957
     1224   .3383091   .2167827   .1680726
     1225     .33944   .2172654   .1687659
     1232   .3398923   .2174665   .1687948
     1240    .340978   .2177079   .1688814
     1248   .3485774   .2251096   .1763924
     1250   .3493916   .2255521   .1770857
     1260   .3516081   .2272417   .1783568
     1269   .3516533   .2272819   .1784435
     1280   .3555435   .2311437   .1822568
     1288   .3560863   .2311839   .1822857
     1290   .3567196    .231385   .1823434
     1295   .3573981    .231747   .1824012
     1296   .3576695   .2322298   .1825745
     1300   .3656308   .2438956   .1961232
     1320   .3678473   .2453437   .1973654
     1330   .3687972   .2458667   .1977987
     1332   .3689329   .2459471   .1978854
     1344     .36934    .246269   .1982031
     1350   .3697924   .2473551   .1988387
     1352   .3707423   .2482401   .2000809
     1360   .3727326   .2494067   .2006586
     1365   .3753562   .2498894   .2009764
     1368   .3757633    .250171   .2010631
     1376   .3762609   .2502514   .2011498
     1380   .3767132   .2506939   .2014964
     1400   .3844031   .2551591   .2042697
     1404   .3853078   .2559636   .2054252
     1408   .3857602   .2563257   .2057719
     1428   .3867553   .2566475   .2058875
     1435    .387072   .2566877   .2059452
     1440   .3925453   .2649744   .2112029
     1443   .3926811   .2651354   .2112896
     1452    .392862   .2651756   .2114918
     1456   .3948071   .2677903   .2143806
     1470   .3961189   .2685547   .2151028
     1472   .3964355   .2687558   .2153917
     1480   .3986973   .2696408   .2160562
     1482   .3996924   .2697212   .2162295
     1500   .4011852   .2713303   .2175006
     1504   .4014113   .2714108   .2175295
     1508   .4027231   .2724566    .218685
     1512   .4027683   .2725773   .2188872
     1520    .405392   .2750714   .2201005
     1530   .4064776   .2752323   .2204183
     1536   .4070204   .2757553   .2206205
     1540    .408106   .2767609    .221025
     1548    .408287   .2768012   .2210827
     1550   .4083322   .2768816   .2211116
     1554   .4084679   .2769218   .2211694
     1560   .4342516   .3044772   .2461578
     1568   .4345682   .3046784   .2462445
     1575   .4356086   .3052818   .2464178
     1584   .4361062   .3055232   .2467067
     1591   .4361967   .3056841   .2467645
     1596    .436649   .3059254   .2468801
     1600   .4437056   .3177924   .2572221
     1610   .4443389   .3180739   .2576265
     1612   .4447913    .318436   .2578577
     1620   .4450626   .3189991   .2581176
     1628   .4451531   .3191198   .2582043
     1632   .4456959   .3192003   .2583199
     1634   .4460126   .3192807   .2583776
     1638   .4462388    .319321   .2584354
     1640   .4475505   .3198439   .2586665
     1645   .4481386   .3199646    .258811
     1650   .4482291   .3201657   .2588976
     1664   .4548333   .3312281   .2727351
     1665   .4551499   .3313086   .2727929
     1672   .4555118   .3315902   .2729374
     1680   .4609852   .3359749   .2767217
     1692   .4611209    .336176   .2768373
     1700   .4612566   .3363369   .2770395
     1702   .4613923   .3364174   .2770684
     1710   .4617542   .3366185   .2771839
     1715   .4621161   .3369806   .2775884
     1716   .4640612   .3380667   .2787728
     1720   .4691274   .3398769    .279755
     1728   .4697155   .3402792    .280015
     1748   .4703487   .3406412    .280275
     1750   .4715701   .3421699   .2814305
     1755   .4718415   .3422905   .2814883
     1760   .4774506   .3470775    .285706
     1764   .4775411   .3473189   .2858505
     1768    .478491   .3483648   .2874104
     1776   .4785815   .3484452   .2876127
     1785   .4797575   .3488475   .2877571
     1800   .4840548   .3532322   .2904148
     1813   .4843715   .3533931   .2904437
     1820   .5190212   .3842874   .3245898
     1824   .5199258    .384569   .3247342
     1836   .5201972   .3846494   .3249076
     1840   .5258063   .3890342   .3275653
     1848   .5260325   .3892353   .3277675
     1850   .5261682   .3894364   .3279986
     1872   .5316868   .3991713   .3425006
     1880   .5338128   .3999759   .3437139
     1890   .5344914   .4000563   .3439161
     1900    .535396   .4005793   .3443205
     1920   .5451214   .4081821   .3499827
     1924    .552359   .4159459   .3563092
     1932   .5524495   .4160666   .3563381
     1935   .5527661   .4162275   .3563959
     1938   .5533541   .4165091   .3565114
     1950    .553897   .4168712    .356627
     1960   .5583299   .4191641   .3583314
     1974   .5584657   .4192445   .3584759
     1976   .5817162   .4408464   .3708401
     1980   .5820329   .4414096   .3711579
     2000    .596146   .4497365   .3792466
     2016   .5963722   .4498572   .3793044
     2025   .5966436   .4499779   .3794777
     2028   .5985887    .451949   .3808644
     2040   .6059167   .4545637   .3832043
     2050   .6060072   .4546442   .3833199
     2070   .6062333   .4551269   .3835221
     2080   .9287556    .853896   .8553559
     2090   .9288461   .8539764   .8554714
     2100   .9293436   .8544994   .8559626
     2112    .929796   .8545396   .8560203
     2115   .9298412   .8545798   .8560492
     2132   .9307911   .8553441   .8568292
     2142   .9308816   .8554648   .8568581
     2150   .9314697   .8555855   .8569447
     2160   .9322839   .8566314   .8572336
     2184   .9374406   .8623838   .8616247
     2200   .9379835   .8636309   .8621158
     2205   .9381644   .8639125   .8622891
     2236   .9406071    .868257   .8645424
     2244   .9406975   .8682972   .8646291
     2250    .941376   .8689006   .8651491
     2256    .941557   .8691822   .8652068
     2288   .9446781   .8731244   .8673446
     2295   .9451305    .873406   .8676046
     2300   .9454924   .8735267    .868009
     2304   .9459447   .8736876   .8680957
     2310   .9461257   .8738083   .8681245
     2340   .9612792   .9096102   .8995262
     2392    .962772   .9114204   .9012306
     2400   .9636315   .9124261   .9020106
     2420   .9637219   .9126675   .9020684
     2444   .9641743   .9135525   .9029928
     2448   .9643552   .9137536   .9030218
     2450   .9644457   .9142363   .9032528
     2496   .9710047   .9206324   .9080483
     2500   .9713665   .9215174   .9091749
     2520    .971457   .9216782   .9092905
     2548   .9718189   .9220805   .9101282
     2550   .9719093   .9224426   .9105616
     2600   .9863392   .9594111   .9531142
     2640   .9866106   .9598134   .9533164
     2652   .9867011   .9600949   .9535475
     2704   .9878319   .9641579   .9627918
     2750   .9879676   .9643992   .9629073
     2756   .9881486   .9647613    .963254
     2760   .9881938   .9649222   .9633695
     2800   .9883295   .9651233   .9634562
     2808   .9886914   .9656865    .963774
     2820   .9887818   .9657267   .9638606
     2860   .9909531   .9752605   .9729894
     2880    .991134   .9756225   .9732205
     2912   .9918125     .97695   .9741738
     3000   .9920387   .9775534   .9749538
     3016   .9922649   .9779557   .9752715
     3120   .9960194   .9911903   .9906691
     3224   .9961551   .9914719   .9910157
     3380   .9966074   .9938051   .9926624
     3432   .9966527   .9940062   .9929224
     3536   .9967431   .9942073   .9931245
     3640   .9978287   .9965807   .9959556
     3744   .9981002   .9971037   .9963601
     3900   .9983715    .997868   .9970245
     3952   .9984168   .9979082   .9971111
     4004    .998462   .9979886   .9972556
     4160   .9991406   .9989541   .9991044
     4368   .9993215   .9991552     .99922
     4420   .9993667   .9991955   .9992778
     5148          1          1          1


==> iv.txt <==
year h0 h10 h20
1976	0.201789	0.175637	0.0134364
1977	0.207181	0.184509	0.0164992
1978	0.211567	0.201716	0.0187349
1979	0.214792	0.201652	0.0222021
1980	0.198302	0.197567	0.020391
1981	0.201286	0.193125	0.0188697
1982	0.190575	0.197851	0.0202494
1983	0.178314	0.185119	0.0198362
1984	0.183891	0.174658	0.0191704
1985	0.171093	0.173425	0.0245804
1986	0.17433	0.184674	0.0283034
1987	0.165452	0.168431	0.0300805
1988	0.15976	0.177759	0.0338062
1989	0.152114	0.173883	0.035599
1990	0.159979	0.181141	0.0336862
1991	0.160585	0.177092	0.0297258
1992	0.155242	0.1646	0.0330389
1993	0.143903	0.160403	0.0332828
1994	0.149429	0.157382	0.0304051
1995	0.144576	0.160272	0.0360321
1996	0.145337	0.162627	0.0338425
1997	0.136008	0.148629	0.0370449
1998	0.122529	0.148804	0.0340526
1999	0.132157	0.15252	0.037781
2000	0.120423	0.151291	0.0406501
2001	0.123344	0.149542	0.0354479
2002	0.121566	0.146103	0.0312179
2003	0.12828	0.151164	0.0334644
2004	0.13141	0.15138	0.0291034
2005	0.126722	0.145205	0.0293387
2006	0.120078	0.133913	0.0269359
2007	0.117552	0.136606	0.0269725
2008	0.112695	0.131801	0.030565
2009	0.118444	0.131366	0.0269929
2010	0.10176	0.113839	0.0232555
2011	0.102365	0.114223	0.0239772
2012	0.0994533	0.111434	0.0237381
2013	0.096235	0.103099	0.0204351
2014	0.0877543	0.0995934	0.0204048
2015	0.0938062	0.103675	0.0274323
2016	0.0895308	0.106616	0.0271147
2017	0.0955418	0.113829	0.0274559
2018	0.0969693	0.120364	0.0287739
2019	0.107337	0.118104	0.028739
2020	0.0925014	0.102712	0.0216611
2021	0.0935787	0.106361	0.0181927


==> lfsavgh.txt <==
year	lfs1	lfs2	avgh1	avgh2
1976	90.0	56.5	2032.3	1514.5
1977	90.0	58.3	2053.0	1504.2
1978	89.8	59.2	2063.9	1533.2
1979	90.0	61.2	2083.1	1549.3
1980	90.1	63.2	2075.6	1557.5
1981	89.4	63.7	2036.5	1567.0
1982	88.9	63.7	2023.0	1572.1
1983	87.6	63.5	1966.1	1587.9
1984	87.2	64.4	1986.1	1599.4
1985	88.0	66.1	2034.5	1622.9
1986	88.2	67.2	2045.8	1635.9
1987	88.7	68.4	2051.8	1649.2
1988	88.3	69.4	2067.4	1673.7
1989	88.6	70.8	2082.5	1682.4
1990	88.8	70.8	2083.9	1688.6
1991	88.5	70.7	2064.1	1699.3
1992	87.9	71.3	2038.4	1706.9
1993	87.2	71.2	2044.7	1717.5
1994	86.7	71.4	2075.4	1722.2
1995	87.0	72.1	2096.7	1729.6
1996	87.4	72.6	2113.2	1746.4
1997	87.6	72.8	2107.9	1752.7
1998	87.8	73.2	2120.9	1765.9
1999	87.9	73.5	2143.2	1782.2
2000	87.6	74.4	2142.5	1792.2
2001	88.7	75.3	2159.7	1787.6
2002	88.2	74.6	2131.3	1787.8
2003	87.2	73.5	2110.5	1780.2
2004	86.3	72.9	2113.2	1777.2
2005	86.5	72.8	2128.5	1785.9
2006	86.8	72.6	2138.1	1804.3
2007	86.4	73.0	2144.4	1812.4
2008	86.3	73.2	2135.9	1818.9
2009	85.6	73.0	2094.6	1801.4
2010	83.1	71.5	2031.2	1789.8
2011	82.3	70.6	2041.1	1791.5
2012	82.1	70.0	2066.8	1798.8
2013	82.8	69.9	2073.0	1807.5
2014	82.8	70.1	2084.6	1811.0
2015	82.6	70.0	2110.0	1823.7
2016	83.1	70.0	2103.2	1838.0


==> lfsavgh_f_ASEC.txt <==
year	lfs	avgh
1976	56.0301
1977	57.8491
1978	58.7737
1979	60.7369
1980	62.7716
1981	63.3506
1982	63.2489
1983	63.0753
1984	63.9096
1985	65.5871
1986	66.7589
1987	67.9301
1988	68.8261
1989	70.2273
1990	70.1826
1991	70.1848
1992	70.7559
1993	70.7286
1994	70.7684
1995	71.4392
1996	71.9031
1997	72.079
1998	72.4643
1999	72.7582
2000	73.6046
2001	74.4436
2002	73.7117
2003	72.5826
2004	71.9119
2005	71.8556
2006	71.6719
2007	72.009
2008	72.2989
2009	72.0828
2010	70.5449
2011	69.6505
2012	69.0183
2013	68.8296
2014	69.0148
2015	68.8426
2016	68.8156
2017	69.1802
2018	69.2853
2019	70.0824
2020	71.1834
2021	70.1039


==> lfsavgh_f_morg.txt <==
year	lfs	avgh
1979	50.5156
1980	51.5659
1981	52.3818
1982	52.2919
1983	53.012
1984	54.8385
1985	56.0219
1986	57.7468
1987	59.0812
1988	60.4169
1989	61.5999
1990	61.8938
1991	61.5059
1992	61.7308
1993	62.1258
1994	62.7633
1995	63.483
1996	64.4201
1997	65.3594
1998	65.745
1999	66.1502
2000	66.2453
2001	66.2766
2002	65.7657
2003	65.5556
2004	65.1896
2005	65.5915
2006	65.9249
2007	66.0605
2008	65.9574
2009	64.1735
2010	63.6244
2011	63.2481
2012	63.1839
2013	63.1024
2014	63.5407
2015	63.3489
2016	63.5635
2017	64.3075
2018	64.808
2019	65.6541

==> non_ftfy_25.txt <==
year q
1976	2.23456
1977	2.25849
1978	2.25847
1979	2.26532
1980	2.24502
1981	2.21368
1982	2.19792
1983	2.17081
1984	2.13914
1985	2.13562
1986	2.12888
1987	2.13375
1988	2.15174
1989	2.1262
1990	2.13375
1991	2.11003
1992	2.14168
1993	2.12731
1994	2.16279
1995	2.13731
1996	2.11731
1997	2.14511
1998	2.16307
1999	2.18528
2000	2.23911
2001	2.22575
2002	2.24729
2003	2.28001
2004	2.27727
2005	2.25153
2006	2.24441
2007	2.29129
2008	2.22971
2009	2.24607
2010	2.26788
2011	2.26206
2012	2.23149
2013	2.23743
2014	2.24538
2015	2.24926
2016	2.25581
2017	2.26824
2018	2.3279
2019	2.30259
2020	2.29422
2021	2.37887

==> non_ftfy_50.txt <==
year q
1976	2.52967
1977	2.54617
1978	2.56165
1979	2.54117
1980	2.54
1981	2.49803
1982	2.47734
1983	2.50059
1984	2.48625
1985	2.4923
1986	2.4768
1987	2.47995
1988	2.51697
1989	2.48775
1990	2.53921
1991	2.48651
1992	2.48471
1993	2.5077
1994	2.51946
1995	2.50723
1996	2.53056
1997	2.51136
1998	2.54114
1999	2.55778
2000	2.58859
2001	2.61102
2002	2.65275
2003	2.662
2004	2.65457
2005	2.63679
2006	2.61014
2007	2.66217
2008	2.63851
2009	2.64481
2010	2.64357
2011	2.6283
2012	2.63695
2013	2.6165
2014	2.6165
2015	2.61871
2016	2.64885
2017	2.64553
2018	2.70905
2019	2.70184
2020	2.69132
2021	2.81511

==> non_ftfy_75.txt <==
year q
1976	2.91847
1977	2.94059
1978	2.94464
1979	2.9473
1980	2.93019
1981	2.87533
1982	2.85999
1983	2.91107
1984	2.88823
1985	2.89776
1986	2.89597
1987	2.90913
1988	2.95128
1989	2.93148
1990	2.99597
1991	2.95651
1992	2.93446
1993	2.95399
1994	2.96029
1995	2.97356
1996	2.98118
1997	2.98444
1998	2.974
1999	3.03793
2000	3.07024
2001	3.08647
2002	3.13459
2003	3.17568
2004	3.12457
2005	3.14762
2006	3.09617
2007	3.17633
2008	3.13407
2009	3.12991
2010	3.11518
2011	3.13753
2012	3.10696
2013	3.08651
2014	3.11206
2015	3.09656
2016	3.11648
2017	3.10167
2018	3.16897
2019	3.16415
2020	3.19471
2021	3.3329

==> q3q1_females_2021.txt <==
year stat
1976	1.93143	
1977	1.93688	
1978	1.95642	
1979	1.95259	
1980	1.93578	
1981	1.8654	
1982	1.86635	
1983	1.92216	
1984	1.98441	
1985	2.00701	
1986	2.04016	
1987	2.10342	
1988	2.12675	
1989	2.13399	
1990	2.16984	
1991	2.12846	
1992	2.13567	
1993	2.19014	
1994	2.20338	
1995	2.22203	
1996	2.17469	
1997	2.16945	
1998	2.20524	
1999	2.28977	
2000	2.30638	
2001	2.35771	
2002	2.41834	
2003	2.44081	
2004	2.44509	
2005	2.44107	
2006	2.43576	
2007	2.44937	
2008	2.4901	
2009	2.50208	
2010	2.546	
2011	2.51725	
2012	2.4705	
2013	2.48773	
2014	2.51336	
2015	2.53605	
2016	2.57105	
2017	2.65247	
2018	2.68858	
2019	2.62136	
2020	2.7927	
2021	2.88574

==> q3q1_females_2021_morg.txt <==
year stat
1979	1.812	
1980	1.77289	
1981	1.80571	
1982	1.8598	
1983	1.89208	
1984	1.89965	
1985	1.96049	
1986	2.03381	
1987	1.9701	
1988	2.00768	
1989	2.03085	
1990	2.07923	
1991	2.08983	
1992	2.05055	
1993	2.12158	
1994	2.15809	
1995	2.13076	
1996	2.1382	
1997	2.17668	
1998	2.2168	
1999	2.26457	
2000	2.29454	
2001	2.33346	
2002	2.39199	
2003	2.43851	
2004	2.40957	
2005	2.39287	
2006	2.42139	
2007	2.43548	
2008	2.4504	
2009	2.51047	
2010	2.51384	
2011	2.49004	
2012	2.44301	
2013	2.50292	
2014	2.46195	
2015	2.45701	
2016	2.52275	
2017	2.55731	
2018	2.58473	
2019	2.62716	

==> quantile_2c_1/src/bunching_results_50.txt <==
year selection hours structural composition total
1976	4.32274e-05	-0.000	0.000	-0.000	-1.77426e-05
1977	-0.0039658	-0.000504863	0.0127728	0.00703026	0.0153324
1978	-0.00649702	0.00355343	0.0152781	0.0119525	0.024287
1979	-0.011262	0.0120855	-0.00770242	0.0238199	0.0169409
1980	-0.0148052	0.0157272	-0.0107097	0.0305841	0.0207963
1981	-0.0149246	0.0189161	-0.0528947	0.0347697	-0.0141335
1982	-0.0144385	0.0221807	-0.0715674	0.0367825	-0.0270427
1983	-0.013333	0.0242762	-0.0717564	0.048996	-0.0118172
1984	-0.0148268	0.0299369	-0.0643743	0.0589375	0.00967324
1985	-0.0205909	0.034126	-0.0668311	0.0631241	0.00982806
1986	-0.0258848	0.0440913	-0.0638562	0.0715695	0.0259199
1987	-0.0372974	0.0599213	-0.0552655	0.0779797	0.0453381
1988	-0.032194	0.0591534	-0.0456614	0.0793811	0.0606791
1989	-0.0406793	0.0669122	-0.0646255	0.0950416	0.0566491
1990	-0.0473946	0.0694967	-0.0456829	0.0904268	0.066846
1991	-0.0453416	0.0706145	-0.0601435	0.095651	0.0607804
1992	-0.0430636	0.0719124	-0.0658389	0.100304	0.0633144
1993	-0.0325336	0.0641946	-0.0695594	0.113751	0.075853
1994	-0.0176339	0.0494636	-0.0732057	0.118404	0.0770278
1995	-0.0338782	0.0669163	-0.0808342	0.120847	0.0730511
1996	-0.0275335	0.0589688	-0.0817466	0.126085	0.0757738
1997	-0.0234921	0.0550932	-0.0783722	0.127461	0.0806897
1998	-0.0320765	0.0663766	-0.0671948	0.137099	0.104205
1999	-0.0344083	0.0661607	-0.0374419	0.142619	0.13693
2000	-0.0344059	0.0636521	-0.0320389	0.149649	0.146856
2001	-0.0446554	0.0684212	-0.00584765	0.149836	0.167754
2002	-0.0308382	0.0566302	0.00180747	0.15248	0.180079
2003	-0.0255317	0.0499117	0.0248666	0.152524	0.201771
2004	-0.0214135	0.0508525	0.0167268	0.157152	0.203318
2005	-0.022286	0.0589101	0.00519268	0.153187	0.195004
2006	-0.0142386	0.0486174	-0.000638692	0.155656	0.189396
2007	-0.0222012	0.0528418	-0.00105513	0.162833	0.192418
2008	-0.0299372	0.0683877	-0.00153502	0.164809	0.201724
2009	-0.0189036	0.0514916	-0.0162181	0.165777	0.182147
2010	-0.00274957	0.0393931	0.00402826	0.16283	0.203502
2011	-0.00130217	0.0399468	0.00600784	0.160314	0.204967
2012	0.000810087	0.0395554	-0.010551	0.164299	0.194113
2013	-0.000576338	0.0458447	-0.0191496	0.164704	0.190823
2014	0.00117059	0.0441923	-0.0228619	0.172594	0.195095
2015	0.00103366	0.040828	-0.0237591	0.169021	0.187123
2016	-0.00162084	0.0466707	0.00805363	0.170861	0.223964
2017	0.000288363	0.0436276	0.0142996	0.178949	0.237164
2018	-0.00205796	0.0465892	0.0159388	0.178521	0.238991
2019	-0.000112483	0.0405569	0.0365511	0.182999	0.259995
2020	-0.0122918	0.057327	0.0533833	0.194002	0.29242
2021	-0.00243888	0.0387824	0.115205	0.184349	0.335898

==> quantile_2c_1/src/bunching_results_50_2021.txt <==
year selection structural composition total
1976	0	0	-8.10317e-320	-8.10317e-320	
1977	-0.00416324	0.0216456	-0.00410193	0.0133804	
1978	0	0	0.00743098	-3.99354e+07	
1979	-0.013391	0.0023487	0.028979	0.0179366	
1980	-0.0171183	0.00975228	0.0268805	0.0195145	
1981	-0.0186074	-0.039979	0.0420311	-0.0165553	
1982	-0.0181253	-0.0541742	0.045357	-0.0269426	
1983	-0.0159962	-0.0609746	0.0662809	-0.0106899	
1984	-0.0198067	-0.0650482	0.0926467	0.00779183	
1985	-0.0272689	-0.0598652	0.0954783	0.0083443	
1986	-0.0293194	-0.0532284	0.106916	0.0243684	
1987	-0.0449011	-0.037108	0.12396	0.0419504	
1988	-0.0443806	-0.0350025	0.134633	0.0552503	
1989	-0.0500718	-0.0496306	0.154431	0.0547288	
1990	-0.0619273	-0.0119353	0.140517	0.0666548	
1991	-0.0558794	-0.0303653	0.14582	0.0595753	
1992	-0.0499371	-0.0425327	0.153897	0.061427	
1993	-0.0415745	-0.0635397	0.17749	0.0723754	
1994	-0.0308612	-0.0763405	0.180685	0.0734829	
1995	-0.049868	-0.064087	0.183713	0.0697576	
1996	-0.0463046	-0.078911	0.197384	0.0721681	
1997	-0.0449376	-0.0767719	0.19899	0.0772808	
1998	-0.0472474	-0.0686593	0.213477	0.0975706	
1999	-0.0452684	-0.0522274	0.226588	0.129092	
2000	-0.0395786	-0.0555216	0.237821	0.142721	
2001	-0.0625564	-0.0211082	0.245944	0.162279	
2002	-0.0477405	-0.0272817	0.248603	0.173581	
2003	-0.0415799	-0.0121995	0.247533	0.193753	
2004	-0.0370814	-0.0192656	0.252106	0.195759	
2005	-0.0400906	-0.0271743	0.252928	0.185663	
2006	-0.0361109	-0.0424712	0.260668	0.182086	
2007	-0.039601	-0.0415357	0.26718	0.186044	
2008	-0.045008	-0.038931	0.276851	0.192912	
2009	-0.0346973	-0.0571362	0.267735	0.175902	
2010	-0.0245347	-0.0470843	0.266609	0.19499	
2011	-0.0184673	-0.0448633	0.260557	0.197226	
2012	-0.0208514	-0.0553881	0.261997	0.185758	
2013	-0.0196408	-0.0622984	0.263822	0.181882	
2014	-0.0205556	-0.0601829	0.268021	0.187282	
2015	-0.0130749	-0.0781943	0.271161	0.179892	
2016	-0.0134597	-0.0455292	0.274638	0.215649	
2017	-0.0249171	-0.0355386	0.286689	0.226233	
2018	-0.0155006	-0.0427418	0.290368	0.232126	
2019	761273	-9.91534e+06	0.302086	-9.15406e+06	
2020	-0.0343451	0.00852739	0.308801	0.282984	
2021	-0.0158177	0.0892472	0.255076	0.328505	


==> quantile_2c_1/src/censoring_results_10_2021.txt <==
year selection structural composition total
1976	0	0	-8.10317e-320	-8.10317e-320	
1977	-0.008078	0.0492981	-4.88281e-05	0.0411713	
1978	-0.00575867	0.031189	-4.88281e-05	0.0253815	
1979	-0.0213898	0.062384	0	0.0409943	
1980	-0.0118622	0.0718628	-0.00383911	0.0561615	
1981	-0.0360382	0.0357361	-4.88281e-05	-0.000350952	
1982	-0.0318268	0.0150879	0.00308228	-0.0136566	
1983	-0.0180023	0.00220947	0.0165283	0.000735474	
1984	-0.0222504	0.00578003	0.0143921	-0.00207825	
1985	-0.0206146	-0.00463257	0.0110474	-0.0141998	
1986	-0.0392242	-0.000323486	0.0110535	-0.0284943	
1987	-0.0689972	0.0156006	0.00664673	-0.0467499	
1988	-0.0560272	0.0228699	0.00310669	-0.0300507	
1989	-0.0512909	0.0102417	0	-0.0410492	
1990	-0.0823029	0.0460266	0	-0.0362762	
1991	-0.0738129	0.0305359	0.00308228	-0.0401947	
1992	-0.0755096	0.0384583	0.00627441	-0.030777	
1993	-0.0896149	0.0515991	0.0110474	-0.0269684	
1994	-0.0434906	-0.000115967	0.0110474	-0.0325592	
1995	-0.0408234	-0.00294189	0.0110535	-0.0327118	
1996	-0.0241119	-0.00679932	0.0110535	-0.0198578	
1997	-0.0661407	0.0203674	0.0110474	-0.034726	
1998	-0.0560944	0.038092	0.0110535	-0.00694885	
1999	-0.0785614	0.0769531	0.0183472	0.0167389	
2000	-0.0377411	0.0624878	0.0110474	0.0357941	
2001	-0.0800446	0.108972	0.0110535	0.0399811	
2002	-0.0645416	0.0972839	0.0208069	0.0535492	
2003	-0.0555084	0.10481	0.0273987	0.0766998	
2004	-0.0570526	0.0877136	0.0383667	0.0690277	
2005	-0.0487946	0.061908	0.0402222	0.0533356	
2006	-0.0512543	0.079248	0.0406982	0.068692	
2007	-0.0475067	0.0653015	0.0402161	0.0580109	
2008	-0.0645416	0.0995789	0.0434875	0.0785248	
2009	-0.0393585	0.039032	0.0408203	0.0404938	
2010	-0.0299835	0.0317871	0.0645386	0.0663422	
2011	-0.0153473	0.00571899	0.0800415	0.0704132	
2012	-3.05176e-06	-0.0224915	0.08396	0.0614655	
2013	-3.05176e-06	-0.0567383	0.0977539	0.0410126	
2014	-0.0037262	-0.0331909	0.0977539	0.0608368	
2015	0.00361633	-0.0528076	0.0965698	0.0473785	
2016	-0.00038147	-0.0225281	0.100348	0.0774384	
2017	-0.00445251	0.00835571	0.105361	0.109264	
2018	-0.000997925	-0.000970459	0.105366	0.103397	
2019	-0.0308319	0.0647644	0.104354	0.138287	
2020	-3.05176e-06	0.0546326	0.102021	0.156651	
2021	-0.0281769	0.115912	0.105361	0.193096	


==> quantile_2c_1/src/censoring_results_25_2021.txt <==
year selection structural composition total
1976	0	0	-1.26975e-321	-1.26975e-321	
1977	-3.05176e-06	0.00330811	0	0.00330505	
1978	-0.00918884	0.0271912	0.0022644	0.0202667	
1979	-0.017337	0.0197754	0.00853882	0.0109772	
1980	-0.0299408	0.0448608	0.00853271	0.0234528	
1981	-0.0210968	-0.00983276	0.0106323	-0.0202972	
1982	-0.0137238	-0.0391541	0.0186035	-0.0342743	
1983	-0.0212006	-0.0345825	0.0202026	-0.0355804	
1984	-0.0110504	-0.01698	0.0202026	-0.00782776	
1985	-0.0332855	-0.00623169	0.0202026	-0.0193146	
1986	-0.0253204	-0.000323486	0.0202026	-0.00544128	
1987	-0.0392242	0.0206421	0.0202026	0.00162048	
1988	-0.0560944	0.0412476	0.0202026	0.00535583	
1989	-0.0685455	0.0494629	0.0202026	0.00112	
1990	-0.0487885	0.040686	0.0202026	0.0121002	
1991	-0.0515106	0.0336182	0.0260742	0.00818176	
1992	-0.05242	0.0140503	0.0361694	-0.00220032	
1993	-0.0572052	0.0197021	0.0461792	0.00867615	
1994	-0.0571625	-0.00456543	0.0493713	-0.0123566	
1995	-0.0500946	-0.0227417	0.0590271	-0.0138092	
1996	-0.0476898	-0.00875244	0.0590271	0.00258484	
1997	-0.029776	-0.0108887	0.0594238	0.0187592	
1998	-0.0645416	0.0307922	0.0594238	0.0256744	
1999	-0.0527069	0.0560791	0.0594238	0.062796	
2000	-0.0568207	0.0658203	0.0594238	0.0684235	
2001	-0.0751984	0.115179	0.0594238	0.0994049	
2002	-0.054068	0.0959167	0.0680412	0.10989	
2003	-0.0661346	0.127686	0.0714943	0.133045	
2004	-0.0408173	0.103571	0.0726723	0.135426	
2005	-0.0125824	0.0686035	0.0818993	0.13792	
2006	-0.0158783	0.0510437	0.0818962	0.117062	
2007	-0.0411713	0.0601318	0.0823463	0.101307	
2008	-0.0611176	0.0768433	0.0957893	0.111515	
2009	-0.0344086	0.0405884	0.0943565	0.100536	
2010	-0.00202332	0.0212891	0.097773	0.117039	
2011	-0.0129059	0.00368042	0.11141	0.102184	
2012	-0.00622864	-0.0041748	0.120248	0.109844	
2013	-0.00473328	-0.0298462	0.130286	0.0957062	
2014	-0.00501404	-0.0106201	0.133535	0.117901	
2015	-0.00105286	-0.0364197	0.133356	0.0958832	
2016	-3.05176e-06	0.00942383	0.137388	0.146809	
2017	-3.05176e-06	-0.0120605	0.145986	0.133923	
2018	-3.05176e-06	0.00628052	0.146482	0.15276	
2019	-0.0140167	0.0344543	0.146482	0.16692	
2020	-0.033902	0.10105	0.152766	0.219913	
2021	-0.0180206	0.100745	0.158743	0.241467	


==> quantile_2c_1/src/censoring_results_50_2021.txt <==
year selection structural composition total
1976	0	0	-2.92981e-321	-2.92981e-321	
1977	-0.00594788	0.0162292	0.00211182	0.0123932	
1978	-3.05176e-06	0.0316284	0.00552368	0.037149	
1979	-0.0104767	0.0113464	0.0132446	0.0141144	
1980	-0.0215302	0.0199768	0.0156494	0.0140961	
1981	-0.0168732	-0.0304504	0.0228149	-0.0245087	
1982	-0.0322113	-0.0351868	0.0228149	-0.0445831	
1983	-3.05176e-06	-0.0539978	0.0311829	-0.022818	
1984	-0.021402	-0.0125244	0.038562	0.00463562	
1985	-0.0205231	-0.0178528	0.0403748	0.0019989	
1986	-0.0306	0.00705566	0.0460327	0.0224884	
1987	-0.0224701	0.0271912	0.0460388	0.0507599	
1988	-0.0382172	0.0512939	0.0509827	0.0640594	
1989	-0.0408234	0.051062	0.0509888	0.0612274	
1990	-0.0538239	0.0781677	0.0509888	0.0753326	
1991	-0.0356476	0.0427795	0.0614868	0.0686188	
1992	-0.0384796	0.0415588	0.0620361	0.0651154	
1993	-0.0266693	0.0328186	0.0808105	0.0869598	
1994	-3.05176e-06	0.00233154	0.0822388	0.0845673	
1995	-0.044455	0.0133423	0.0902039	0.0590912	
1996	-0.0168732	-0.00458984	0.0918091	0.0703461	
1997	-0.0307709	0.00585938	0.0918091	0.0668976	
1998	-0.0264313	0.0274536	0.0918091	0.0928314	
1999	-0.00915833	0.0420288	0.10505	0.13792	
2000	-0.0202057	0.0545227	0.110821	0.145138	
2001	-0.045462	0.0962952	0.112455	0.163288	
2002	-0.0383942	0.0764404	0.131033	0.169079	
2003	-0.0312531	0.102014	0.131033	0.201794	
2004	-0.0148895	0.0787781	0.135174	0.199062	
2005	-0.033902	0.0793396	0.142768	0.188206	
2006	-3.05176e-06	0.0449036	0.143771	0.188671	
2007	-0.031839	0.0447327	0.150997	0.163891	
2008	-0.0276764	0.0653809	0.156345	0.19405	
2009	-0.0216095	0.0347107	0.156351	0.169453	
2010	-0.0100555	0.0443726	0.156345	0.190662	
2011	-0.00655823	0.0450256	0.158619	0.197086	
2012	0.00381165	0.0138428	0.167606	0.185261	
2013	-3.05176e-06	0.00057373	0.181043	0.181614	
2014	-3.05176e-06	-0.017981	0.184324	0.16634	
2015	0.00900574	-0.0333618	0.184203	0.159847	
2016	-3.05176e-06	0.0118286	0.193165	0.20499	
2017	-3.05176e-06	0.0154236	0.203349	0.218769	
2018	-0.0120758	0.0445557	0.205134	0.237614	
2019	-3.05176e-06	0.0153809	0.208991	0.224369	
2020	-0.00464172	0.0734131	0.211185	0.279957	
2021	-0.00569763	0.119296	0.209534	0.323132	


==> quantile_2c_1/src/censoring_results_75_2021.txt <==
year selection structural composition total
1976	0	0	-9.53547e-322	-9.53547e-322	
1977	-0.00280457	0.00670776	0.00637207	0.0102753	
1978	-3.05176e-06	0.0169373	0.00856934	0.0255035	
1979	-0.0150238	0.00496216	0.0240723	0.0140106	
1980	-3.05176e-06	-0.0170288	0.0290833	0.0120514	
1981	-0.00473938	-0.0543518	0.0300903	-0.0290009	
1982	-0.013797	-0.0587036	0.0420959	-0.0304047	
1983	-3.05176e-06	-0.0539978	0.0493896	-0.00461121	
1984	-3.05176e-06	-0.0280273	0.0493896	0.0213593	
1985	-0.0120331	-0.00466919	0.0493896	0.0326874	
1986	-0.0146942	0.0143677	0.0493896	0.0490631	
1987	-0.0296539	0.0548767	0.0543762	0.079599	
1988	-0.0249542	0.0599365	0.0628967	0.097879	
1989	-0.021048	0.0675537	0.0690376	0.115543	
1990	-0.00445251	0.0618591	0.0690392	0.126446	
1991	-0.00845032	0.0347961	0.0865273	0.112873	
1992	-0.024295	0.0491943	0.0886147	0.113514	
1993	-0.00977478	0.0397217	0.090052	0.119999	
1994	-0.00905457	0.0483337	0.0981834	0.137463	
1995	-0.00116882	0.0374451	0.0981804	0.134457	
1996	-0.00215149	0.0358276	0.103458	0.137135	
1997	-0.00284729	0.0346008	0.107662	0.139416	
1998	-0.020285	0.0565308	0.113927	0.150173	
1999	-3.05176e-06	0.0724365	0.121044	0.193478	
2000	-0.0122711	0.0858093	0.126348	0.199886	
2001	-0.0340057	0.128052	0.126356	0.220402	
2002	-3.05176e-06	0.109893	0.134544	0.244434	
2003	-0.0219818	0.109229	0.14112	0.228367	
2004	-3.05176e-06	0.109519	0.144699	0.254215	
2005	-0.00332336	0.107308	0.144699	0.248684	
2006	-0.011319	0.108185	0.1447	0.241566	
2007	-0.00523376	0.10915	0.144699	0.248615	
2008	-3.05176e-06	0.120177	0.149239	0.269413	
2009	-0.00226135	0.108932	0.14534	0.25201	
2010	-3.05176e-06	0.126846	0.149231	0.276073	
2011	-3.05176e-06	0.0998169	0.159391	0.259205	
2012	0.0190155	0.0642273	0.164411	0.247654	
2013	-3.05176e-06	0.075415	0.171998	0.24741	
2014	-3.05176e-06	0.0826721	0.174789	0.257458	
2015	0.010611	0.0778687	0.176508	0.264988	
2016	0.0158356	0.0905678	0.182915	0.289318	
2017	0.0148834	0.112264	0.18438	0.311527	
2018	-3.05176e-06	0.135902	0.189148	0.325047	
2019	-3.05176e-06	0.105766	0.19397	0.299732	
2020	-3.05176e-06	0.168273	0.194771	0.363041	
2021	0.0120758	0.202924	0.19397	0.40897	


==> quantile_2c_1/src/censoring_results_90_2021.txt <==
year selection structural composition total
1976	0	0	-4.00193e-322	-4.00193e-322	
1977	-0.000930786	0.016864	0.00176392	0.0176971	
1978	-0.0032196	0.0325928	0.00808105	0.0374542	
1979	-0.00638733	-0.00366821	0.03125	0.0211945	
1980	-3.05176e-06	-0.0120178	0.03125	0.0192291	
1981	0.00275574	-0.0400513	0.0312561	-0.00603943	
1982	-3.05176e-06	-0.0449097	0.0312561	-0.0136566	
1983	-3.05176e-06	-0.0194031	0.0365723	0.0171661	
1984	3.05176e-06	-0.0117737	0.054071	0.0423004	
1985	0.00403137	-0.0101501	0.0565735	0.0504547	
1986	-0.00232239	0.0123413	0.0660278	0.0760468	
1987	-0.00224304	0.052887	0.0689888	0.119633	
1988	-0.00713806	0.0518311	0.0755882	0.120281	
1989	-0.00195007	0.0542542	0.0895226	0.141827	
1990	-0.00781555	0.0700195	0.0956749	0.157879	
1991	-0.0124237	0.0605896	0.10174	0.149906	
1992	-0.0128998	0.0646057	0.105357	0.157063	
1993	0.00689392	0.0626465	0.10536	0.1749	
1994	-3.05176e-06	0.0617554	0.105358	0.16711	
1995	0.00226746	0.0828003	0.105358	0.190426	
1996	0.00324402	0.0743042	0.108445	0.185993	
1997	0.00617981	0.0818176	0.108448	0.196445	
1998	0.00333557	0.0889526	0.112855	0.205143	
1999	0.0341766	0.116424	0.119049	0.26965	
2000	0.0133148	0.112666	0.135246	0.261227	
2001	-0.00929871	0.161242	0.130051	0.281994	
2002	3.05176e-06	0.159959	0.14045	0.300411	
2003	0.00944519	0.170536	0.143578	0.323559	
2004	-3.05176e-06	0.185813	0.144577	0.330387	
2005	-0.00730286	0.187826	0.148079	0.328602	
2006	0.0131989	0.157772	0.149033	0.320004	
2007	0.0145233	0.170066	0.149033	0.333622	
2008	-3.05176e-06	0.172439	0.16478	0.337215	
2009	0.0196136	0.14768	0.160881	0.328175	
2010	0.0157501	0.17051	0.161537	0.347797	
2011	0.0253143	0.150364	0.167664	0.343342	
2012	0.0253204	0.14948	0.174347	0.349148	
2013	0.00659485	0.158799	0.174355	0.339748	
2014	0.0183502	0.167246	0.174355	0.359951	
2015	0.0281708	0.152398	0.186348	0.366917	
2016	2.74658e-05	0.172652	0.192848	0.365528	
2017	0.0279205	0.165603	0.215179	0.408703	
2018	0.0063324	0.168056	0.2248	0.399189	
2019	0.0368439	0.144007	0.238892	0.419743	
2020	0.00357361	0.201867	0.238892	0.444332	
2021	0.022879	0.235365	0.224808	0.483051	


==> quantiles.txt <==
year d1 q1 q2 q3 d9
1976	8.04283	11.0042	15.2712	21.3438	28.3233
1977	8.29058	11.0407	15.4129	21.3808	28.6241
1978	8.23779	11.0745	15.5985	21.7681	29.1777
1979	8.32398	11.1164	15.4148	21.6153	28.9027
1980	8.32101	11.0947	15.299	21.3049	28.6659
1981	7.99672	10.6742	14.6624	20.5273	27.8585
1982	7.97511	10.6335	14.621	20.653	27.8496
1983	8.01021	10.5372	15.0191	21.1778	28.4738
1984	7.88556	10.7378	15.2179	21.8369	29.1159
1985	7.84999	10.7299	15.181	22.0856	29.3855
1986	7.82172	10.9446	15.7153	22.4504	30.308
1987	7.71551	11.0222	15.9821	23.1465	31.3637
1988	7.76562	11.0634	16.075	23.4032	31.9135
1989	7.63198	10.8106	16.0297	23.483	31.7645
1990	7.79673	10.9934	16.4519	24.0315	33.1361
1991	7.69231	11.0022	16.1797	23.4695	32.3595
1992	7.8344	10.675	15.9633	23.6115	32.636
1993	7.83277	10.9437	16.3541	24.1008	33.1546
1994	7.82579	10.8691	16.7193	24.2466	33.4436
1995	7.82457	10.8675	16.3012	24.4518	34.2325
1996	7.75796	10.9376	16.1273	23.9042	33.6847
1997	7.70101	11.0014	16.1721	23.8731	33.8844
1998	7.92313	11.2905	16.5593	24.4627	34.2896
1999	8.15205	11.434	17.1275	25.3619	36.1581
2000	8.29563	11.6023	17.4034	25.38	36.2571
2001	8.41455	12.0096	17.5303	26.045	36.4631
2002	8.52948	12.2825	17.7413	26.612	37.5297
2003	8.72926	12.5343	18.1569	26.8593	38.0506
2004	8.64505	12.4688	18.3751	26.9064	39.0471
2005	8.52767	12.4458	18.2736	26.8622	38.3745
2006	8.57717	12.3709	18.2752	26.8037	38.3499
2007	8.65175	12.0043	17.969	26.9535	38.9329
2008	8.74521	12.274	18.6565	27.4017	39.062
2009	8.4189	12.2886	18.2164	27.5017	39.2882
2010	8.70764	12.3956	18.3674	28.0466	39.7505
2011	8.7475	12.2839	18.5341	27.7004	39.8886
2012	8.59728	12.2941	18.4228	27.2247	39.916
2013	8.48642	12.2212	18.4259	27.3756	39.819
2014	8.64128	12.4434	18.1467	27.6521	40.4412
2015	8.49472	12.1548	18.0089	27.6521	40.84
2016	8.66617	12.6755	18.4282	28.0376	40.782
2017	8.85718	12.5812	19.0319	28.7571	41.8703
2018	8.87673	12.6796	19.2308	29.0927	41.9132
2019	9.24556	12.9808	19.2308	28.8461	42.3077
2020	9.45585	13.6584	19.8582	30.4951	43.4969
2021	9.71342	14.0098	21.0146	31.3818	45.2982

==> quantiles_MORG.txt <==
year d1 q1 q2 q3 d9
1979	9.55251	11.0348	14.8229	19.9285	26.3518
1980	9.18294	10.9603	14.8112	19.6824	25.9196
1981	9.06741	10.8268	14.2457	20.0295	27.0068
1982	8.80629	10.8483	14.741	20.4204	26.8528
1983	8.56796	10.9915	14.6879	20.8079	27.4909
1984	8.22567	10.8696	14.7122	21.0424	28.2023
1985	8.29347	11.2473	15.1479	21.5857	28.4023
1986	8.37412	11.1655	15.6317	22.331	29.0303
1987	8.46263	10.7942	15.7163	21.869	29.7302
1988	8.33427	11.0429	15.6268	22.5025	30.8677
1989	8.38443	11.0595	15.9703	22.4583	30.3436
1990	8.45546	11.4149	15.6955	22.8298	30.9153
1991	8.62776	11.1977	15.9705	22.9462	31.6657
1992	8.86621	11.1947	16.1204	22.8074	31.8826
1993	8.73551	11.3562	16.2231	23.5399	32.7582
1994	8.55683	11.2095	16.1724	23.6956	32.9107
1995	8.35554	11.397	16.0681	23.3955	33.2079
1996	8.54574	11.3943	16.2776	23.7381	32.8681
1997	8.76324	11.4719	15.9332	23.8998	33.6693
1998	9.43217	11.7902	16.7765	24.6686	34.5846
1999	9.2355	12.314	16.9318	25.1606	35.5201
2000	9.54278	12.2076	17.1949	25.3085	35.7865
2001	9.77078	12.6658	17.3978	25.9541	36.1881
2002	9.97541	12.8255	17.9376	26.7199	37.0515
2003	9.7503	12.8495	18.1077	26.7864	37.6083
2004	9.63299	12.8892	18.2484	27.1352	37.9893
2005	9.8423	12.8606	18.1702	26.4984	37.8548
2006	9.53649	12.7153	18.0751	26.7022	38.146
2007	9.8884	12.3605	17.9227	26.7413	38.6266
2008	9.52563	12.5024	17.8606	27.1042	38.4687
2009	9.73503	12.6337	18.2756	27.5627	39.4179
2010	9.79246	12.5735	18.0783	27.5431	39.5464
2011	9.68307	12.531	17.964	27.3689	39.0578
2012	9.48505	12.2748	17.8542	26.824	39.0169
2013	9.61863	12.2141	17.8007	27.4818	39.2597
2014	9.73149	12.1644	17.5708	27.0319	38.98
2015	9.71197	12.451	18.156	26.9777	40.4665
2016	10.121	12.7844	18.3776	27.6995	40.9754
2017	10.4294	12.9064	18.5521	28.079	41.1157
2018	10.1812	13.2356	18.3262	28.3801	41.6057
2019	10.5	13.6	19	28.846	42.22

==> results/average_derivative/results_av.educ_1.txt <==
year educ2 educ3 educ4 educ5 educ6
1976	-0.801277	-0.0355548	-0.327448	-0.304686	-0.506769		-0.000200601	-0.0244498
1977	-0.580147	-0.0748271	-0.293659	-0.363794	-0.464467		0.0753546	0.00964973
1978	-0.846156	-0.161113	-0.372276	-0.360845	-0.524653		0.00270382	0.00797523
1979	-0.490721	-0.153981	-0.379359	-0.189489	-0.629661		-0.0056027	0.0150732
1980	-0.166712	0.118715	-0.0900906	-0.404667	-0.521423		0.0497869	-0.0196651
1981	-0.494262	-0.195981	-0.256486	-0.42099	-0.487303		0.0509857	0.0118729
1982	-0.539201	-0.23703	-0.404489	-0.565504	-0.724134		0.0846732	0.0213008
1983	-1.05357	-0.5114	-0.680661	-0.792088	-0.976799	0.0418728	0.00699124
1984	-0.0616788	0.100769	-0.136965	-0.390856	-0.447729		0.11659	0.0137062
1985	-0.13936	0.068509	-0.156777	-0.327478	-0.440204		0.0405547	0.0330407
1986	-1.24696	-0.547128	-0.692373	-0.574345	-0.873174		0.0286813	0.0453904
1987	-0.658946	-0.0594317	-0.36121	-0.387882	-0.558455		0.0768553	0.00815717
1988	-0.895464	0.024197	-0.42922	-0.436964	-0.550071		0.0407937	0.0269224
1989	-0.0497842	0.175408	-0.135702	-0.485758	-0.495396		0.130953	-0.0201303
1990	-0.214286	0.0585922	-0.196196	-0.308082	-0.403076		0.130987	0.0126512
1991	-0.157696	-0.0139767	-0.17402	-0.407333	-0.519081		0.0210414	-0.0492335
1992	-0.557644	-0.206735	-0.420015	-0.573931	-0.619289		0.160635	0.0842334
1993	-0.378123	-0.171248	-0.355495	-0.591473	-0.574797		0.146676	0.0421373
1994	-0.930225	-0.137216	-0.470612	-0.590157	-0.672083		0.0347705	0.0212004
1995	-0.10658	-0.0361768	-0.135742	-0.449802	-0.480672		0.0163819	0.00049256
1996	-0.803046	0.0092793	-0.294312	-0.379122	-0.528834		-0.0207387	0.066912
1997	-0.596465	-0.6291	-0.648094	-0.759429	-0.751665	0.0250399	0.103286
1998	-0.770793	-0.103518	-0.360495	-0.429056	-0.521583		-0.0252315	0.0869499
1999	-0.267179	0.119558	-0.139804	-0.287443	-0.352813		0.0527727	0.0240446
2000	-0.511804	0.0246478	-0.231271	-0.243053	-0.335876		0.00112632	0.0479212
2001	-0.437517	-0.0859538	-0.269516	-0.285839	-0.393999		-0.0552965	-0.029887
2002	-0.363282	-0.205192	-0.315745	-0.407449	-0.391048		-0.00690763	-0.0152587
2003	-0.34023	-0.118958	-0.252339	-0.320431	-0.467048		0.0893369	-0.0110459
2004	-0.352202	-0.0350118	-0.238223	-0.266886	-0.397996		0.00350977	-0.0118673
2005	-0.477909	0.0214496	-0.226447	-0.280872	-0.338635		-0.00668491	-0.00127734
2006	-0.69327	-0.0197358	-0.355791	-0.454678	-0.460466		-0.0110548	-0.0584354
2007	-0.295765	-0.0773307	-0.219168	-0.24399	-0.380802		-0.0388148	-0.0507946
2008	-0.569943	0.0779469	-0.283758	-0.365974	-0.374194		-0.0017547	-0.0116433
2009	-0.143234	-0.0246857	-0.159206	-0.303498	-0.405298		-0.0305763	0.000900123
2010	-0.00864814	0.197368	-0.0278808	-0.228022	-0.272632		0.0301309	-0.0533472
2011	-0.425236	-0.203666	-0.274158	-0.463064	-0.537493		0.00363336	-0.0317607
2012	-0.297128	-0.140904	-0.165058	-0.404553	-0.421203		0.0131702	-0.00994614
2013	0.0801103	0.179569	-0.0200042	-0.192546	-0.270669		0.0552114	0.00622925
2014	-0.274178	-0.0420926	-0.194665	-0.337225	-0.401339		-0.0047852	-0.00774327
2015	-0.389146	-0.0576105	-0.137441	-0.38066	-0.403633		0.00626853	-0.00240609
2016	-0.440885	-0.0691731	-0.221464	-0.390502	-0.455447		-0.00931722	-0.0181028
2017	-0.659831	-0.055262	-0.272117	-0.45673	-0.509585		0.0370669	-0.0157363
2018	-0.283942	-0.00065445	-0.200655	-0.338216	-0.398221		0.000105191	0.0181728
2019	-0.565006	0.103492	-0.116598	-0.253223	-0.383115		0.0184692	0.033365

==> results/average_derivative/results_av.educ_1a.txt <==
year educ2 educ3 educ4 educ5 educ6
1976	0.0142322	0.00860537	0.00843765	-0.112456	-0.31893
1977	0.011363	0.00771792	0.00833468	-0.00170948	-0.13147
1978	0.0144328	0.00934904	0.00389219	-0.132304	-0.262954
1979	0.0126965	0.01159	0.00989025	0.00836725	-0.0890217
1980	0.0170538	0.0170128	0.015188	-0.0230599	-0.12194
1981	0.014362	0.0113113	0.00432296	-0.106514	-0.25904
1982	0.0147257	0.0151975	0.00974414	-0.0471205	-0.156852
1983	0.0161081	0.0165754	0.0108672	-0.0572442	-0.194697
1984	0.015823	0.0155647	0.0158027	-0.0481222	-0.188169
1985	0.0205453	0.021282	0.0125515	-0.0835027	-0.254615
1986	0.0239721	0.0232663	0.0147936	-0.0948816	-0.209271
1987	0.0248099	0.0279955	0.0256105	-0.0280934	-0.14461
1988	0.0255638	0.0285578	0.0209125	-0.0552422	-0.163688
1989	0.0268994	0.0248682	0.0101928	-0.158121	-0.254662
1990	0.0255095	0.0334869	0.0298737	-0.0249773	-0.129769
1991	0.0245684	0.0258804	0.0120816	-0.130646	-0.228282
1992	0.0250909	0.0267905	0.00802037	-0.203024	-0.299862
1993	0.0255986	0.0292259	0.0153567	-0.16497	-0.264864
1994	0.0288437	0.0304931	0.0178229	-0.132565	-0.241376
1995	0.0253085	0.0307726	0.0156462	-0.165502	-0.278528
1996	0.0245586	0.0248333	0.0164141	-0.181241	-0.289629
1997	0.027423	0.0313551	0.0177796	-0.111392	-0.229107
1998	0.0284145	0.0342579	0.019291	-0.154646	-0.271336
1999	0.0292941	0.0329687	0.0171975	-0.138299	-0.275631
2000	0.0281411	0.0365917	0.0197344	-0.153902	-0.268743
2001	0.0330283	0.0359779	0.0239272	-0.0680966	-0.200067
2002	0.0297103	0.0332872	0.0180998	-0.0650743	-0.187262
2003	0.0260313	0.0288759	0.0128922	-0.0968773	-0.209811
2004	0.0260165	0.0286906	0.0157485	-0.084684	-0.206816
2005	0.0232967	0.0259027	0.00506451	-0.13985	-0.26736
2006	0.029511	0.0301305	0.0135557	-0.11357	-0.233772
2007	0.0226213	0.0270652	0.00836593	-0.125045	-0.23562
2008	0.0267763	0.0265018	0.0156009	-0.0972333	-0.21884
2009	0.021267	0.0279227	0.00848381	-0.145431	-0.284874
2010	0.0230874	0.0232969	0.0116011	-0.130315	-0.264932
2011	0.0218112	0.0262334	0.0156295	-0.0958421	-0.229912
2012	0.0222005	0.0221033	0.0155194	-0.106763	-0.231699
2013	0.0214989	0.0257421	0.0126183	-0.115227	-0.246995
2014	0.0219108	0.0222929	0.00850619	-0.137133	-0.265944
2015	0.0243169	0.0272315	0.0158322	-0.0804613	-0.19337
2016	0.0232217	0.0231871	0.00964533	-0.110906	-0.234988
2017	0.0285039	0.0282292	0.0170045	-0.0834953	-0.203534
2018	0.0232191	0.0272759	0.0155576	-0.0976991	-0.204686
2019	0.0237184	0.0241153	0.01644	-0.0682661	-0.182896

==> results/average_derivative/results_av_educ2a.txt <==
year educ2 educ3 educ4 educ5 educ6 black hispanic
1976	-0.0105576	0.0244448	0.00656941	-0.0968494	-0.299946		0.0152971	0.00804904
1977	-0.0386458	0.00751436	-0.0163236	-0.104443	-0.315198		0.0173316	0.00520256
1978	-0.0668186	0.00532557	-0.017921	-0.123298	-0.29441		0.0183065	0.0080028
1979	-0.0221393	0.0080086	-0.0112302	-0.0835255	-0.228114		0.0170786	0.00797557
1980	-0.0336018	0.0112506	-0.00753636	-0.0983505	-0.232601		0.01942	0.00982372
1981	-0.0820459	0.00958225	-0.0195995	-0.123617	-0.2982 0.0195132	0.00728286
1982	-0.0641098	0.00609366	-0.021156	-0.122905	-0.278222		0.0205479	0.00765456
1983	-0.0372678	0.00653973	-0.0150365	-0.130261	-0.314202		0.0199238	0.00579219
1984	-0.103065	0.00603335	-0.0204245	-0.15987	-0.3695 0.0213534	0.0103939
1985	-0.0951864	0.00665105	-0.0277034	-0.153333	-0.403038		0.0270475	0.010046
1986	-0.018944	0.0168093	-0.0108437	-0.162959	-0.305405		0.0267637	0.00918725
1987	-0.0652548	0.00184846	-0.023363	-0.17514	-0.337112		0.0300537	0.0137922
1988	-0.0832371	0.0101426	-0.0317551	-0.189551	-0.341085		0.0327268	0.0136096
1989	-0.132624	0.0164363	-0.0285908	-0.162358	-0.313578		0.0347316	0.018816
1990	-0.212309	0.0122733	-0.0516413	-0.219192	-0.3917 0.0326792	0.0167026
1991	-0.125078	-0.0163592	-0.0574642	-0.243938	-0.410972		0.0335611	0.0187892
1992	-0.174082	-0.00891982	-0.0707672	-0.313213	-0.512726		0.032828	0.0186164
1993	-0.133147	-0.01104	-0.0645803	-0.31789	-0.508235		0.0343493	0.0183634
1994	-0.1621	-0.0227976	-0.0850901	-0.355048	-0.542283	0.0314884	0.0201973
1995	-0.0588662	-3.32867e-05	-0.0360515	-0.263766	-0.425602		0.0303905	0.0198759
1996	-0.00804163	-0.00520226	-0.0310473	-0.245372	-0.405905		0.0392103	0.0217751
1997	-0.0736964	0.0112825	-0.046929	-0.249274	-0.4103 0.0382992	0.0170794
1998	-0.0980693	0.00636876	-0.0416908	-0.241308	-0.4080 0.0404405	0.0231233
1999	-0.175745	0.0105321	-0.0573895	-0.258932	-0.459261		0.0330136	0.0225206
2000	-0.269272	0.0435992	-0.0492761	-0.253093	-0.427221		0.03075	0.0216809
2001	-0.0513042	0.0147557	-0.0228871	-0.162636	-0.3334 0.0248111	0.0149876
2002	-0.0744101	0.0036363	-0.0417193	-0.186327	-0.353427		0.0275644	0.0143326
2003	-0.024725	0.00226851	-0.0332637	-0.180564	-0.329091		0.0323934	0.0162458
2004	-0.0355507	0.0179476	-0.019848	-0.162488	-0.313979		0.0301995	0.0155358
2005	0.0196024	-0.0108242	-0.0394393	-0.198652	-0.363235		0.0306204	0.00969882
2006	-0.136143	-0.0223232	-0.0744446	-0.267699	-0.448196		0.0309344	0.0166248
2007	3.46004e-05	-0.00503359	-0.0354589	-0.184854	-0.322102		0.0254335	0.0162651
2008	-0.116321	0.00773781	-0.0433121	-0.195196	-0.364847		0.0275985	0.0154618
2009	-0.0308459	-0.0252249	-0.0593669	-0.257609	-0.448505		0.0252122	0.0104824
2010	-0.0479467	0.00516068	-0.0336895	-0.19722	-0.376199		0.0250564	0.012286
2011	-0.0918882	0.00245233	-0.043771	-0.20586	-0.400051		0.0275076	0.015594
2012	0.00567032	0.0183705	-0.00698334	-0.144748	-0.290113		0.0242005	0.0158689
2013	-0.037335	-0.00547224	-0.0514629	-0.242281	-0.424829		0.0278753	0.01467
2014	-0.0135684	0.0141482	-0.0209704	-0.170386	-0.323019		0.0295221	0.0168808
2015	-0.0290388	0.017248	-0.0177967	-0.155982	-0.295803		0.0313033	0.0158447
2016	0.0336595	0.00519559	-0.0135676	-0.130319	-0.271692		0.0284541	0.0151343
2017	-0.0814158	0.0210072	-0.0226477	-0.149734	-0.306263		0.0240799	0.0131977
2018	-0.0907528	0.0359088	-0.0184433	-0.152375	-0.286399		0.0230791	0.0174653
2019	-0.00478153	-0.00761397	-0.0304495	-0.155286	-0.307312		0.0229611	0.017178


==> results/average_derivative/results_av_educa.txt <==
year educ2 educ3 educ4 educ5 educ6
1976	-0.748794	-0.278426	-0.415384	-0.220986	-0.3795 -0.0464141	-0.086222
1977	-0.884708	-0.331373	-0.455568	-0.247697	-0.3123 -0.0784714	-0.00803476
1978	-0.216755	0.191661	-0.0417296	-0.0705146	-0.253618		-0.0539354	-0.012826
1979	-0.0767048	-0.0793527	-0.260729	-0.463836	-0.511095		0.0250265	-0.00870708
1980	-0.234364	-0.104766	-0.204245	-0.273372	-0.401383		0.058956	-0.0567716
1981	-0.723726	-0.069336	-0.269652	-0.463553	-0.419873		0.0780617	-0.0171656
1982	-1.09446	-0.543896	-0.600006	-0.635848	-0.638158		-0.0211982	-0.0453052
1983	-0.939643	0.0473012	-0.401675	-0.493763	-0.553519		0.0322788	-0.0406338
1984	-0.214685	0.365719	-0.117787	-0.218297	-0.350495		0.0495362	0.0592457
1985	0.310752	0.0966858	0.0163284	-0.163421	-0.211208		-0.0473264	0.0614221
1986	-0.807947	-0.126996	-0.345571	-0.352253	-0.470183		0.0163202	0.0129991
1987	-1.01492	-0.650243	-0.649591	-0.693525	-0.644614		-0.0308477	0.017983
1988	-0.567261	-0.260345	-0.407709	-0.500131	-0.446321		0.0576704	0.048389
1989	-0.276919	0.00858395	-0.162938	-0.270339	-0.287732		0.0475572	-0.0118023
1990	-0.899167	-0.331204	-0.558408	-0.545568	-0.535732		-0.0242278	0.0937296
1991	-0.869936	-0.094218	-0.393348	-0.442872	-0.414557		0.0345725	0.0341724
1992	-1.0839	-0.752568	-0.788232	-0.892584	-0.662414	0.00505744	-0.0698889
1993	-0.481483	-0.241278	-0.315587	-0.425624	-0.404504		0.0527836	-0.0139115
1994	-0.459837	-0.0237738	-0.308387	-0.341857	-0.414527		0.0467789	-0.00648422
1995	-0.995335	-0.410874	-0.568418	-0.620958	-0.635297		0.0503015	0.0541061
1996	-0.486422	0.650703	0.0382247	-0.178568	-0.160613		0.132338	0.0294411
1997	-0.65918	-0.483422	-0.584634	-0.643921	-0.543112		0.0148037	-0.0343976
1998	-0.678829	0.0300549	-0.281496	-0.207074	-0.325255		-0.0586833	0.0546971
1999	0.0847252	0.103946	-0.0965433	-0.176879	-0.200031		0.13702	0.0831482
2000	-0.0234444	-0.0104262	-0.0530292	-0.141753	-0.176629		0.0549418	0.144036
2001	-0.361401	-0.142199	-0.232253	-0.180563	-0.325232		-0.0277898	-0.00102747
2002	-0.116416	0.124552	-0.117514	-0.195847	-0.250249		-0.0308763	-0.0224656
2003	-0.206551	-0.0664822	-0.201962	-0.231187	-0.311995		-0.0151969	-0.0132489
2004	-0.313883	0.00453911	-0.245432	-0.2745	-0.319588	-0.0365127	-0.0970305
2005	-0.80422	0.00723417	-0.334349	-0.367806	-0.3941 0.0605244	-0.0465979
2006	-0.448997	0.122338	-0.213225	-0.264164	-0.305869		-0.0262454	-0.0954513
2007	-0.593065	-0.211124	-0.332721	-0.287171	-0.408601		-0.000946684	-0.0245406
2008	0.00948839	0.125358	-0.0198505	-0.11251	-0.195829		0.004681	-0.0188433
2009	-1.00716	-0.430449	-0.596014	-0.641319	-0.689678		0.00520596	-0.0667837
2010	-0.319809	-0.341337	-0.283516	-0.381182	-0.3914 -0.00245617	0.000487128
2011	-0.557658	-0.147186	-0.287661	-0.283668	-0.386336		0.0631008	0.00509158
2012	-0.542484	-0.131833	-0.300489	-0.387137	-0.381682		0.0167931	0.00323948
2013	-0.430176	0.10624	-0.173832	-0.29984	-0.30555	0.0139272	0.0352756
2014	0.173221	-0.073325	-0.0395587	-0.183882	-0.2582 0.0287931	0.0211764
2015	-0.183757	-0.0673092	-0.147657	-0.284825	-0.307491		0.0202083	-0.0405104
2016	-0.548008	-0.226659	-0.328745	-0.369285	-0.381552		0.00876582	-0.00468999
2017	-0.821919	-0.0258175	-0.233072	-0.322184	-0.420639		0.0769245	-0.0731659
2018	-0.308746	-0.0751096	-0.243184	-0.309027	-0.327586		0.150848	-0.0232547
2019	-0.324805	0.238108	-0.0891653	-0.223398	-0.2511 -0.04457	-0.0579311

==> results/mean_censoring/censoring_results_50.txt <==
year selection composition structural total
1976	0	0	0	0	
1977	0.00624251	0.00355262	0.00533348	0.0151286	
1978	0.00599677	0.00717164	0.00969108	0.0228595	
1979	-0.000943226	0.0163655	0.00388738	0.0193097	
1980	-0.000465023	0.0221547	-0.00158634	0.0201033	
1981	-0.000101228	0.0269062	-0.0418252	-0.0150203	
1982	-0.00276278	0.0304873	-0.0547632	-0.0270387	
1983	-0.00296815	0.0431985	-0.0510064	-0.010776	
1984	-0.00148826	0.0505827	-0.0402709	0.0088236	
1985	-0.00983153	0.0558715	-0.0372582	0.00878185	
1986	-0.00732081	0.059991	-0.0279097	0.0247606	
1987	-0.0123558	0.0655851	-0.0109706	0.0422586	
1988	-0.0143343	0.0695306	0.0013308	0.056527	
1989	-0.00796241	0.08053	-0.0159917	0.0565759	
1990	-0.0132183	0.0847629	-0.0056702	0.0658744	
1991	-0.0111523	0.0909342	-0.0189054	0.0608766	
1992	-0.00828368	0.103119	-0.0330207	0.0618148	
1993	-0.0110652	0.113561	-0.0291159	0.0733803	
1994	-0.00304645	0.117486	-0.0412017	0.0732377	
1995	-0.0105867	0.119665	-0.0397277	0.0693502	
1996	-0.000830199	0.1202	-0.0476745	0.0716952	
1997	-0.010295	0.125175	-0.0381408	0.0767389	
1998	-0.00915474	0.132964	-0.0266468	0.0971625	
1999	-0.00559029	0.139505	-0.00533694	0.128577	
2000	-0.00976122	0.14222	0.0102207	0.14268	
2001	-0.00660773	0.145085	0.0258255	0.164302	
2002	-0.00834639	0.151831	0.0318459	0.175331	
2003	-0.00128175	0.147696	0.0482817	0.194696	
2004	-0.000102424	0.153405	0.0445331	0.197835	
2005	-0.00313061	0.161615	0.0291806	0.187665	
2006	-0.0033991	0.162879	0.0241	0.18358	
2007	-0.0100777	0.169409	0.0273955	0.186726	
2008	-0.00743997	0.183953	0.0188235	0.195336	
2009	-0.00626394	0.183869	-0.000118435	0.177486	
2010	-0.00272702	0.181561	0.0160193	0.194854	
2011	-0.000550675	0.189323	0.010381	0.199153	
2012	-0.00230102	0.201199	-0.0127007	0.186197	
2013	-0.00793323	0.206799	-0.0170089	0.181857	
2014	-0.00482029	0.201437	-0.0112564	0.18536	
2015	-0.00285542	0.205962	-0.0230776	0.180029	
2016	-0.00286659	0.206239	0.00913325	0.212505	
2017	0.00350456	0.209109	0.014702	0.227316	
2018	-0.00109687	0.21641	0.0160674	0.23138	
2019	0.00228892	0.211643	0.0374486	0.251381	


==> results/morg/censoring_results_50.txt <==
year selection composition structural total
1979	0	0	0	0	
1980	0.00827568	0.00628796	-0.0293871	-0.0148234	
1981	0.00653258	0.00911549	-0.0309107	-0.0152627	
1982	0.00637164	0.0190589	-0.0269277	-0.00149716	
1983	0.00525357	0.0256485	-0.029335	0.00156702	
1984	0.00485811	0.0299139	-0.0273849	0.00738708	
1985	-0.00110302	0.0355694	-0.0188076	0.0156587	
1986	-0.00383027	0.0408975	0.00124877	0.0383161	
1987	-0.00103092	0.0430919	0.00339234	0.0454533	
1988	-0.00154827	0.0513248	0.00460167	0.0543782	
1989	0.00354338	0.0546282	-0.00451247	0.0536591	
1990	-0.000663554	0.0615214	-0.00310879	0.057749	
1991	-0.000341926	0.0664201	0.00407927	0.0701575	
1992	0.00198299	0.07495	-0.0015296	0.0754034	
1993	0.0016538	0.0876019	-3.85177e-05	0.0892172	
1994	-0.00103527	0.0938264	-0.00904238	0.0837488	
1995	-0.00217016	0.0964156	-0.0124733	0.0817721	
1996	0.0023889	0.100421	-0.0123483	0.0904614	
1997	0.00081829	0.101709	0.00310438	0.105632	
1998	0.00183241	0.104544	0.0318153	0.138191	
1999	-0.000801259	0.112239	0.0434937	0.154931	
2000	0.000241266	0.116437	0.048708	0.165386	
2001	0.00046014	0.117543	0.0670628	0.185066	
2002	0.00566649	0.12299	0.0768317	0.205488	
2003	0.00536528	0.127909	0.0783854	0.211659	
2004	0.00568598	0.134323	0.068316	0.208325	
2005	0.00142855	0.138436	0.0661691	0.206034	
2006	0.000969908	0.141456	0.0614556	0.203881	
2007	0.000560116	0.14921	0.0576562	0.207427	
2008	-0.000932519	0.157248	0.0550307	0.211347	
2009	0.00126157	0.155979	0.0710479	0.228288	
2010	0.000961561	0.158968	0.0654435	0.225373	
2011	-0.000414625	0.167645	0.0430783	0.210308	
2012	-0.00251709	0.17257	0.028848	0.198901	
2013	0.000279767	0.181219	0.0263295	0.207828	
2014	-0.00213297	0.177116	0.0251604	0.200143	
2015	0.00465098	0.177084	0.0383816	0.220117	
2016	0.000889079	0.176462	0.0614097	0.23876	
2017	0.00290658	0.18195	0.0672524	0.252109	
2018	-0.00120242	0.184122	0.0728824	0.255802	
2019	-0.00110846	0.188122	0.0908144	0.277828	


==> results/quantile_censoring/censoring_results_10.txt <==
year selection composition structural total
1976	-3.24998e-11	0	0	-3.24998e-11	
1977	-0.00301514	0.00270996	0.0305359	0.0302307	
1978	-0.00663452	0.0145264	0.0170959	0.0249878	
1979	-0.00962524	0.01297	0.0318237	0.0351685	
1980	-0.0150879	0.0150879	0.0348145	0.0348145	
1981	-0.0188171	0.0325867	-0.0188721	-0.00510254	
1982	-1.69194e-08	0.0224671	-0.0301147	-0.00764771	
1983	-0.015509	0.0576294	-0.0455383	-0.00341797	
1984	-0.0253235	0.0408264	-0.0352539	-0.019751	
1985	-0.0268005	0.0645386	-0.0618408	-0.0241028	
1986	-0.0164185	0.044458	-0.0543518	-0.0263123	
1987	-0.0281738	0.0487915	-0.0623535	-0.0417358	
1988	-0.0439209	0.083136	-0.0756409	-0.0364258	
1989	-0.0448669	0.0944519	-0.105688	-0.0561035	
1990	-0.0207886	0.0860229	-0.0955017	-0.0302673	
1991	-0.0408264	0.0800415	-0.0823791	-0.0431641	
1992	-0.0224732	0.0785584	-0.0851562	-0.029071	
1993	-0.0345947	0.0901062	-0.0854126	-0.0299011	
1994	-0.0269226	0.103882	-0.102917	-0.0259583	
1995	-0.0355957	0.110815	-0.107452	-0.0322327	
1996	-0.0253235	0.105365	-0.120129	-0.0400879	
1997	-0.0392212	0.0912109	-0.0955322	-0.0435425	
1998	-0.0408264	0.0800415	-0.0654724	-0.0262573	
1999	-0.0322083	0.127515	-0.08078	0.0145264	
2000	-0.0439209	0.133533	-0.0643677	0.0252441	
2001	-0.0327942	0.1198	-0.0404297	0.0465759	
2002	-0.0408264	0.158609	-0.0657867	0.0519958	
2003	-0.0198059	0.101447	-0.00494385	0.0766968	
2004	-0.0425598	0.122601	-0.0202698	0.0597717	
2005	-0.0304932	0.122607	-0.0481872	0.043927	
2006	-0.0130737	0.114926	-0.0403839	0.0614685	
2007	-0.0382263	0.133533	-0.0326294	0.062677	
2008	-0.00334475	0.154155	-0.0706161	0.0801941	
2009	-0.0281738	0.171271	-0.0965881	0.0465088	
2010	-0.0298584	0.14108	-0.0436005	0.0676208	
2011	-0.0253235	0.163721	-0.0656738	0.0727234	
2012	-2.06805e-08	0.13353	-0.066214	0.0673157	
2013	-0.0246948	0.158224	-0.0859222	0.0476074	
2014	-0.0190308	0.168842	-0.0805725	0.0692383	
2015	-0.0266052	0.148912	-0.0806015	0.0417053	
2016	-0.0125916	0.154491	-0.0687057	0.0731934	
2017	-0.0375427	0.182318	-0.0627502	0.0820251	
2018	-0.0110535	0.15415	-0.0439087	0.0991882	
2019	-0.0259766	0.176619	-0.022316	0.128326	


==> results/quantile_censoring/censoring_results_25.txt <==
year selection composition structural total
1976	-1.13009e-09	0	0	-1.13009e-09	
1977	-1.4819e-08	9.07253e-09	0.00305176	0.00305176	
1978	-0.00797119	0.0152649	-0.000927735	0.00636597	
1979	-0.00532227	0.00532225	0.010138	0.0101379	
1980	-0.0139038	0.0309204	-0.00883789	0.00817871	
1981	-0.0141907	0.032489	-0.0487549	-0.0304565	
1982	-3.65616e-08	0.0253113	-0.0595886	-0.0342773	
1983	-0.015509	0.0554382	-0.0830627	-0.0431335	
1984	-0.0168091	0.0689941	-0.0768188	-0.0246338	
1985	-0.0257385	0.0634766	-0.0629883	-0.0252502	
1986	-0.0253235	0.088617	-0.0675354	-0.00424194	
1987	-0.00775146	0.0638367	-0.0547119	0.00137329	
1988	-0.0237549	0.0629761	-0.032666	0.00655517	
1989	-0.0422058	0.0953125	-0.0760009	-0.0228943	
1990	-0.0506042	0.119995	-0.0732239	-0.00383301	
1991	-0.00905156	0.0897156	-0.0803345	0.000329589	
1992	-0.0408264	0.114929	-0.107562	-0.0334595	
1993	-0.0242981	0.106671	-0.09021	-0.00783691	
1994	-0.0253235	0.105365	-0.0911987	-0.0111572	
1995	-0.0354736	0.133533	-0.120135	-0.0220764	
1996	-0.0234741	0.11778	-0.107703	-0.0133972	
1997	-0.0436768	0.133533	-0.0948181	-0.00496216	
1998	-0.00957035	0.1188	-0.093129	0.0161011	
1999	-0.0440125	0.143103	-0.0684204	0.0306702	
2000	-0.0350952	0.133533	-0.0475586	0.0508789	
2001	-0.0571594	0.18232	-0.0439773	0.0811829	
2002	-0.0226257	0.158757	-0.0354767	0.100655	
2003	-0.0287537	0.171851	-0.0268707	0.116226	
2004	-0.0324707	0.17662	-0.0256958	0.118454	
2005	-0.0405884	0.183922	-0.0356827	0.107651	
2006	-4.21806e-08	0.162514	-0.0454483	0.117065	
2007	-0.0392212	0.153334	-0.0300308	0.084082	
2008	-0.046521	0.200673	-0.0485458	0.105606	
2009	-0.0200439	0.184641	-0.0646759	0.0999207	
2010	-0.0217407	0.174893	-0.0441742	0.108978	
2011	-0.0283081	0.174907	-0.0444183	0.10218	
2012	-0.0109314	0.18611	-0.0700378	0.105141	
2013	-0.0328796	0.197957	-0.0682571	0.0968201	
2014	-0.0125794	0.182318	-0.0594101	0.110329	
2015	-0.0253235	0.182321	-0.0737091	0.0832886	
2016	-0.0253235	0.223146	-0.0769195	0.120903	
2017	-3.78892e-08	0.183922	-0.050003	0.133919	
2018	-0.0226257	0.213574	-0.0608063	0.130142	
2019	-0.00738525	0.173958	-0.000183105	0.166389	


==> results/quantile_censoring/censoring_results_50.txt <==
year selection composition structural total
1976	-1.4913e-09	0	0	-1.4913e-09	
1977	-0.00186768	0.0100525	0.00104371	0.00922851	
1978	-0.00751343	0.0107117	0.0180054	0.0212036	
1979	-0.00957031	0.028894	-0.00996704	0.00935669	
1980	-0.0100403	0.0312561	-0.0194031	0.00181274	
1981	-0.0190186	0.0190186	-0.040686	-0.040686	
1982	-0.00454102	0.0353088	-0.0742798	-0.043512	
1983	-2.79229e-08	0.0569214	-0.0735657	-0.0166443	
1984	-0.0152405	0.0590149	-0.0478332	-0.00405884	
1985	-0.0198364	0.0661377	-0.0513489	-0.00504761	
1986	-0.0129089	0.0870117	-0.0447571	0.0293457	
1987	-0.033905	0.102405	-0.022998	0.0455017	
1988	-0.031842	0.10166	-0.0178467	0.0519714	
1989	-0.0202088	0.0943115	-0.0269043	0.0471985	
1990	-0.0177002	0.100739	-0.012262	0.0707764	
1991	-0.0281738	0.117786	-0.0313843	0.0582275	
1992	-0.0284851	0.140332	-0.0675293	0.0443176	
1993	-0.0259766	0.150526	-0.056044	0.0685059	
1994	-0.00590213	0.154149	-0.0622482	0.0859985	
1995	-0.0222046	0.145503	-0.0603836	0.062915	
1996	-0.0292725	0.144583	-0.0700897	0.0452209	
1997	-0.0263672	0.14415	-0.0604645	0.0573181	
1998	-0.0224731	0.143101	-0.0396469	0.0809814	
1999	-0.0425659	0.182329	-0.0298691	0.109894	
2000	-0.0148071	0.157904	-0.0138016	0.129295	
2001	-0.0392212	0.168143	0.00904083	0.137962	
2002	-0.0348877	0.193488	-0.0112762	0.147324	
2003	-0.0268005	0.18714	0.00759127	0.167931	
2004	-0.0118347	0.175035	0.0218277	0.185028	
2005	-0.0244385	0.189241	0.00146487	0.166267	
2006	-0.0224793	0.19717	-0.00231934	0.172371	
2007	-0.00999146	0.192311	-0.019638	0.162682	
2008	-0.000878932	0.207643	-0.00881957	0.197945	
2009	-0.0307129	0.221387	-0.0284195	0.162254	
2010	-0.0173523	0.213092	-0.0162582	0.179482	
2011	-0.0153259	0.226042	-0.0207062	0.19001	
2012	-0.0194214	0.249944	-0.0512771	0.179245	
2013	-2.54585e-08	0.227478	-0.0389557	0.188522	
2014	-3.93644e-08	0.223145	-0.0506286	0.172516	
2015	-0.0129089	0.218353	-0.0472336	0.158211	
2016	-0.0100525	0.192372	0.00144196	0.183762	
2017	-0.0148499	0.236392	-0.0114441	0.210098	
2018	-0.00772706	0.262366	-0.0318221	0.222816	
2019	-5.04347e-08	0.223145	0.00859835	0.231743	


==> results/quantile_censoring/censoring_results_75.txt <==
year selection composition structural total
1976	-1.803e-13	0	0	-1.803e-13	
1977	-0.00157471	0.0085449	-0.00571897	0.00125122	
1978	-0.00469971	0.0220886	0.00271606	0.020105	
1979	-0.00285645	0.0234741	-0.00797729	0.0126404	
1980	-0.00874634	0.0406433	-0.0334534	-0.0015564	
1981	-2.21153e-08	0.0313416	-0.069928	-0.0385864	
1982	-0.00385743	0.0392212	-0.0678711	-0.0325073	
1983	-0.00454102	0.0606262	-0.0633301	-0.00724488	
1984	-8.97271e-09	0.0571533	-0.0338928	0.0232605	
1985	-1.28827e-08	0.0617066	-0.0280212	0.0336853	
1986	-3.84199e-08	0.0591248	-0.0081604	0.0509644	
1987	-1.45286e-08	0.0608582	0.0206482	0.0815063	
1988	-0.00477905	0.100085	-0.00277096	0.0925354	
1989	-1.58831e-08	0.0909668	0.00496826	0.0959351	
1990	-0.0148499	0.123065	0.00801849	0.116234	
1991	-0.0154358	0.114081	-0.00328369	0.0953613	
1992	-0.00512086	0.105363	-0.00236664	0.097876	
1993	-1.24946e-08	0.122894	-0.00189209	0.121002	
1994	-7.94739e-09	0.148415	-0.0204773	0.127937	
1995	-1.25642e-08	0.155403	-0.0211411	0.134262	
1996	-0.0103149	0.154152	-0.0368042	0.107033	
1997	-0.00643311	0.157007	-0.0390625	0.111511	
1998	-0.00980835	0.158223	-0.0134811	0.134933	
1999	-0.00837403	0.167439	0.00642395	0.165489	
2000	-0.0102356	0.164387	0.0176773	0.171829	
2001	-0.0118225	0.182317	0.0242386	0.194733	
2002	-6.84833e-09	0.197823	0.0218582	0.219681	
2003	-3.03802e-08	0.177803	0.0509949	0.228798	
2004	-0.00408936	0.171021	0.0594482	0.226379	
2005	-0.00535278	0.189275	0.0349884	0.21891	
2006	-0.00772705	0.199393	0.0270233	0.218689	
2007	-1.97245e-08	0.19574	0.0380325	0.233772	
2008	-0.00304566	0.212564	0.036438	0.245956	
2009	-0.00289307	0.22706	0.02565	0.249817	
2010	-0.00404053	0.239209	0.0298386	0.265007	
2011	-1.47453e-08	0.223145	0.0378113	0.260956	
2012	3.65815e-05	0.223146	0.00740053	0.230583	
2013	-7.74356e-09	0.26236	-0.0130462	0.249313	
2014	-2.60924e-09	0.282692	-0.0237503	0.258942	
2015	0.00575562	0.269658	-0.0191345	0.256279	
2016	-6.9072e-09	0.269661	0.00312807	0.272789	
2017	0.000646973	0.269357	0.0253372	0.295341	
2018	-0.000311279	0.286856	0.0167999	0.303345	
2019	-2.36697e-08	0.265701	0.0359344	0.301636	


==> results/quantile_censoring/censoring_results_90.txt <==
year selection composition structural total
1976	-8.00102e-11	0	0	-8.00102e-11	
1977	-0.00045166	0.011499	-0.00130615	0.00974121	
1978	-0.00108032	0.0144226	0.0163879	0.0297302	
1979	-3.62587e-09	0.0274414	-0.00801392	0.0194275	
1980	0.00144653	0.0307678	-0.0201843	0.01203	
1981	-2.71956e-09	0.0415344	-0.0580872	-0.0165527	
1982	-0.000402832	0.0475891	-0.064209	-0.0170227	
1983	0.00114136	0.0511414	-0.045697	0.00658569	
1984	-1.13083e-08	0.0482666	-0.0206604	0.0276062	
1985	0.00275879	0.0510559	-0.0162964	0.0375183	
1986	-5.47249e-09	0.0664856	0.00202026	0.0685059	
1987	0.00111084	0.0645386	0.0370728	0.102722	
1988	-9.24786e-09	0.068988	0.0510605	0.120049	
1989	-5.7235e-10	0.0702637	0.0444061	0.11467	
1990	0.000726318	0.097168	0.0572113	0.155106	
1991	-8.47931e-09	0.0979797	0.0352371	0.133217	
1992	0.0103821	0.104143	0.02668	0.141205	
1993	0.0076416	0.105617	0.0431976	0.156456	
1994	-1.14095e-08	0.13353	0.0314942	0.165024	
1995	0.00477295	0.146297	0.0372696	0.188339	
1996	0.0106323	0.117778	0.0424194	0.17083	
1997	0.006073	0.125519	0.0468597	0.178452	
1998	0.00796508	0.131027	0.0462952	0.185287	
1999	0.0137878	0.162413	0.0654831	0.241684	
2000	-2.65661e-09	0.163719	0.081871	0.24559	
2001	-1.05869e-09	0.159706	0.0915833	0.251289	
2002	0.00617065	0.173952	0.0965424	0.276665	
2003	0.00593261	0.156345	0.127518	0.289795	
2004	0.00723267	0.185722	0.127708	0.320663	
2005	-1.00516e-08	0.18232	0.119827	0.302147	
2006	0.00214844	0.20499	0.094368	0.301506	
2007	-2.75047e-09	0.204605	0.114006	0.318611	
2008	3.05164e-05	0.201744	0.113853	0.315628	
2009	0.00580444	0.22635	0.0917816	0.323936	
2010	0.00285033	0.231113	0.0991135	0.333076	
2011	0.0139832	0.206079	0.121521	0.341583	
2012	0.0136047	0.230017	0.096077	0.339699	
2013	0.00101928	0.223148	0.109077	0.333244	
2014	0.00513916	0.25722	0.0929184	0.355278	
2015	0.0233154	0.247833	0.0949783	0.366127	
2016	-5.85992e-09	0.238892	0.12484	0.363731	
2017	0.0121155	0.232338	0.14473	0.389183	
2018	-4.4065e-10	0.268265	0.123672	0.391937	
2019	0.00913086	0.249895	0.143196	0.402222	


==> results/unequal/censoring_results_50_1.txt <==
year selection composition structural total
1976	1.12991e-09	0	0	1.12991e-09	
1977	-0.00157469	0.00854489	-0.00827635	-0.00130615	
1978	0.00327148	0.00682373	0.00322266	0.0133179	
1979	0.00246582	0.0181519	-0.0179505	0.00266724	
1980	0.00515747	0.0097229	-0.0240234	-0.00914307	
1981	0.0141907	-0.00114744	-0.0222229	-0.00917969	
1982	-0.00385739	0.0139099	-0.00855103	0.00150147	
1983	0.010968	0.00518798	0.0188294	0.0349854	
1984	0.0168091	-0.0118408	0.0431824	0.0481506	
1985	0.0257385	-0.00177	0.0367493	0.0607178	
1986	0.0253235	-0.0294922	0.0596741	0.0555054	
1987	0.00775145	-0.0029785	0.0739075	0.0786804	
1988	0.0189392	0.037146	0.0313477	0.0874329	
1989	0.0422058	-0.00434567	0.0809204	0.118781	
1990	0.0357544	0.00307007	0.0814789	0.120303	
1991	-0.00638423	0.0243652	0.0770508	0.0950317	
1992	0.0357056	-0.00956573	0.106331	0.132471	
1993	0.0242981	0.0162231	0.0874527	0.127974	
1994	0.0253235	0.0430496	0.0706894	0.139063	
1995	0.0354736	0.0218705	0.0976257	0.15497	
1996	0.0131592	0.0363724	0.0716751	0.121207	
1997	0.0372437	0.0234741	0.0555054	0.116223	
1998	-0.000237996	0.0394226	0.0797043	0.118889	
1999	0.0356384	0.0243362	0.0746658	0.134641	
2000	0.0248596	0.0308548	0.0640824	0.119797	
2001	0.0453369	-3.02838e-06	0.0703125	0.115646	
2002	0.0226257	0.0390655	0.0564118	0.118103	
2003	0.0287536	0.0059525	0.0761184	0.110825	
2004	0.0284485	-0.00566712	0.085144	0.107925	
2005	0.0352356	0.00535278	0.0720978	0.112686	
2006	-0.00772701	0.0368789	0.0736084	0.10276	
2007	0.0392212	0.0424057	0.0672455	0.148872	
2008	0.0434753	0.0118912	0.0851593	0.140526	
2009	0.0171509	0.0424194	0.0908737	0.150444	
2010	0.0175354	0.0644806	0.0750351	0.157051	
2011	0.0283081	0.0482376	0.0828095	0.159355	
2012	0.010968	0.0370361	0.0774384	0.125443	
2013	0.0328796	0.0644027	0.0569535	0.154236	
2014	0.0125794	0.100374	0.0348739	0.147827	
2015	0.0310791	0.0873368	0.0554641	0.17388	
2016	0.0253235	0.0465149	0.0786819	0.15052	
2017	0.00064701	0.0854355	0.0750427	0.161125	
2018	0.0223145	0.0732819	0.0776062	0.173203	
2019	0.00738523	0.0917435	0.0364227	0.135551	


==> results/unequal/censoring_results_50_2.txt <==
year selection composition structural total
1976	-4.75076e-11	0	0	-4.75076e-11	
1977	0.00256348	0.00878906	-0.0317688	-0.0204163	
1978	0.0055542	-0.000103761	-0.00115356	0.00429688	
1979	0.00962524	0.0144714	-0.0393372	-0.0152405	
1980	0.0165344	0.0156799	-0.0549072	-0.0226929	
1981	0.0188171	0.00894776	-0.0396362	-0.0118713	
1982	-0.000402815	0.025122	-0.033612	-0.00889282	
1983	0.0166504	-0.00648804	-0.000982666	0.00917969	
1984	0.0253235	0.0074402	0.0148437	0.0476074	
1985	0.0295593	-0.0134827	0.0462708	0.0623474	
1986	0.0164185	0.0220276	0.056366	0.094812	
1987	0.0292847	0.0157471	0.0976028	0.142635	
1988	0.0439209	-0.0141479	0.12739	0.157162	
1989	0.0448669	-0.0241882	0.148991	0.16967	
1990	0.0215149	0.011145	0.152629	0.185289	
1991	0.0408264	0.0179382	0.118231	0.176996	
1992	0.0328552	0.0255844	0.117241	0.175681	
1993	0.0422363	0.0155106	0.127185	0.184932	
1994	0.0269226	0.0296478	0.134822	0.191393	
1995	0.0407043	0.0351456	0.143112	0.218962	
1996	0.0359558	0.012413	0.162805	0.211174	
1997	0.0452942	0.0343079	0.14147	0.221072	
1998	0.0487915	0.0509857	0.11272	0.212497	
1999	0.0459961	0.0348984	0.146345	0.22724	
2000	0.0439209	0.0301865	0.145729	0.219836	
2001	0.0327942	0.0399063	0.135626	0.208327	
2002	0.0469971	0.0153427	0.157626	0.219966	
2003	0.026239	0.0543976	0.125398	0.206035	
2004	0.0497925	0.063121	0.148129	0.261043	
2005	0.0304932	0.0597122	0.16846	0.258665	
2006	0.0152222	0.0900635	0.136984	0.24227	
2007	0.0382263	0.0710724	0.145116	0.254414	
2008	0.00337527	0.0475891	0.185132	0.236096	
2009	0.0339783	0.0550797	0.191669	0.280727	
2010	0.0327087	0.090033	0.143625	0.266367	
2011	0.0393066	0.0423584	0.188196	0.269861	
2012	0.0136048	0.0964874	0.161848	0.271941	
2013	0.0257141	0.0649231	0.196611	0.287248	
2014	0.0241699	0.0883789	0.174144	0.286693	
2015	0.0503845	0.0984573	0.175069	0.323911	
2016	0.0125915	0.0844009	0.193002	0.289995	
2017	0.0496582	0.0500199	0.206119	0.305797	
2018	0.0110535	0.114114	0.168913	0.294081	
2019	0.0351074	0.0732758	0.164001	0.272385	


==> results_MR_4a.txt <==
year selection
1976	-0.178913
1977	-0.168405
1978	-0.0600866
1979	-0.0916975
1980	-0.0925221
1981	-0.0686655
1982	-0.0407564
1983	-0.0296641
1984	-0.0576752
1985	-0.00288423
1986	0.0262748
1987	0.0261831
1988	0.00871427
1989	0.0149841
1990	-0.0169481
1991	-0.0282333
1992	0.0123289
1993	0.153303
1994	0.12357
1995	0.0682464
1996	0.224133
1997	0.322777
1998	0.260121
1999	0.107674
2000	0.0481596
2001	0.067898
2002	0.0337364
2003	0.147782
2004	0.189856
2005	0.236167
2006	0.21455
2007	0.257015
2008	0.256134
2009	0.226907
2010	0.156819
2011	0.237376
2012	0.295711
2013	0.386635
2014	0.355539
2015	0.172547
2016	0.2579
2017	0.330342
2018	0.178764
2019	0.079249
2020	0.170509
2021	0.157419

==> results_MR_6_1.txt <==
year selection
1976	-0.10893
1977	-0.0787594
1978	-0.080514
1979	-0.0884304
1980	-0.0422383
1981	-0.119238
1982	-0.0914616
1983	-0.0557437
1984	-0.0319441
1985	-0.0882444
1986	-0.0452613
1987	-0.0208605
1988	-0.0174596
1989	-0.0183312
1990	-0.044086
1991	-0.00732386
1992	-0.0305562
1993	0.0301522
1994	0.0212433
1995	0.0824826
1996	0.087398
1997	0.130369
1998	0.247972
1999	0.0973293
2000	0.152736
2001	0.0679572
2002	0.0820365
2003	0.155513
2004	0.144916
2005	0.145476
2006	0.152909
2007	0.169824
2008	0.170142
2009	0.1607
2010	0.184286
2011	0.243243
2012	0.23388
2013	0.286414
2014	0.250466
2015	0.243387
2016	0.20793
2017	0.211495
2018	0.164579
2019	0.0901165
2020	0.122117
2021	0.0949613

==> results_MR_6_2.txt <==
year selection dselection term1 term2 term3 term4 term_total selection1 structural composition total
1976	-0.112675	0	0	0	0	0	0	0	0	0	0
1977	-0.0952269	0.012756	0.00107025	0.000845178	-0.0010855	0.0118837	0.0127136	1.27E-06	0.0088892	0.0148005	0.023691
1978	-0.0829839	0.0216605	0.00178748	0.0013544	-0.000924798	0.0193	0.0215171	-0.00504132	0.00920761	0.02687	0.0310433
1979	-0.0793052	0.0263227	0.00372419	0.00186344	-0.000949417	0.0216013	0.0262395	-0.000225994	-0.00195352	0.0328454	0.0306659
1980	-0.0303645	0.0539416	0.00205565	0.000994106	-0.000527668	0.0514679	0.05399	-0.00262621	-0.00668839	0.0308034	0.0214888
1981	-0.139165	-0.00194834	0.00912378	0.00549837	-0.00501382	-0.0113802	-0.00177188	0.00668861	-0.054545	0.0317133	-0.016143
1982	-0.1192	0.00875573	0.00766472	0.00513907	-0.00369844	-0.000340067	0.00876528	0.000261195	-0.0679523	0.0416796	-0.0260115
1983	-0.0584854	0.0397262	0.00320091	0.00300355	-0.00190388	0.0354407	0.0397412	0.00134879	-0.058393	0.0459004	-0.0111438
1984	-0.0574414	0.0409916	0.00373009	0.00310338	-0.00240931	0.0365922	0.0410164	0.00425275	-0.0514154	0.0593263	0.0121636
1985	-0.118749	0.0133358	0.00974049	0.00721127	-0.00702226	0.00326314	0.0131926	0.00620465	-0.0583588	0.0668257	0.0146716
1986	-0.0618018	0.0410108	0.0055632	0.00406215	-0.00417578	0.0356602	0.0411097	0.00281198	-0.0443341	0.0665807	0.0250586
1987	-0.0209025	0.0603799	0.00217866	0.00142245	-0.00170724	0.0585034	0.0603972	0.00181349	-0.0283926	0.0657516	0.0391725
1988	-0.0043304	0.0678484	0.000496763	0.000313767	-0.000463066	0.0675153	0.0678628	-0.000877179	-0.0211225	0.0718628	0.0498632
1989	-0.0536813	0.047147	0.00677898	0.00405759	-0.00613854	0.0426485	0.0473465	0.000459201	-0.0333122	0.085697	0.0528439
1990	-0.0406831	0.0527759	0.00523182	0.00306495	-0.00464616	0.0492004	0.052851	0.00155145	-0.0262736	0.0966753	0.0719532
1991	-0.0462162	0.0504675	0.00576381	0.00366996	-0.00507756	0.0462075	0.0505637	0.00674692	-0.0417599	0.10161	0.0665974
1992	-0.0227315	0.0604622	0.00302808	0.00183303	-0.00256424	0.0582284	0.0605253	0.00619969	-0.0493167	0.109337	0.0662205
1993	0.0156678	0.0762146	-0.00192704	-0.00131436	0.001773	0.0776557	0.0761873	0.00158526	-0.0442355	0.12258	0.0799321
1994	0.0281535	0.0813794	-0.0033823	-0.00242248	0.00301203	0.0841439	0.0813512	2.29E-05	-0.0537576	0.137154	0.0834188
1995	0.0602298	0.0941641	-0.00757814	-0.00533853	0.0071178	0.0998895	0.0940906	-0.00245682	-0.0529403	0.137497	0.0821001
1996	0.0903409	0.105458	-0.0119107	-0.0082172	0.0107135	0.114929	0.105515	-0.00385353	-0.0454966	0.142566	0.0932157
1997	0.116846	0.115935	-0.0151521	-0.0108571	0.013454	0.128592	0.116037	-0.00517324	-0.0465806	0.15072	0.0989692
1998	0.269626	0.176353	-0.0353724	-0.0251931	0.0323477	0.20425	0.176033	-0.0321818	-0.0123223	0.15819	0.113686
1999	0.119295	0.116805	-0.0153087	-0.0116104	0.0122485	0.131313	0.116643	-0.0189241	-0.00788077	0.170945	0.14414
2000	0.151012	0.127338	-0.0212578	-0.014649	0.0165583	0.146632	0.127284	-0.021206	0.00641952	0.178519	0.163732
2001	0.00203716	0.0705283	-0.00027685	-0.000200132	0.000217535	0.0707755	0.070516	-0.0476171	0.00801659	0.18225	0.142649
2002	0.0176769	0.0768719	-0.00215526	-0.00175287	0.00176781	0.0789043	0.076764	-0.0406768	0.0158397	0.18197	0.157133
2003	0.135276	0.125936	-0.0146168	-0.01351	0.0129769	0.140475	0.125325	-0.0523618	0.0442708	0.18672	0.178629
2004	0.099833	0.112694	-0.00938487	-0.00992076	0.00961388	0.121903	0.112211	-0.0412059	0.0323839	0.190992	0.18217
2005	0.124698	0.12408	-0.0109167	-0.0125817	0.01343	0.133475	0.123407	-0.0367106	0.0225102	0.18839	0.17419
2006	0.14208	0.13169	-0.011946	-0.0145975	0.0149963	0.142666	0.131119	-0.0334293	0.0105738	0.197873	0.175018
2007	0.187282	0.151608	-0.0159942	-0.0190741	0.0216275	0.16401	0.150569	-0.0411637	0.0130452	0.202	0.173883
2008	0.117653	0.120227	-0.0102117	-0.012638	0.0121129	0.130433	0.119696	-0.0349725	-3.38E-05	0.219955	0.184949
2009	0.128763	0.125435	-0.0107964	-0.0137817	0.0134856	0.135936	0.124843	-0.0332721	-0.0120674	0.214993	0.169653
2010	0.157255	0.142574	-0.00820896	-0.0171517	0.0164676	0.150586	0.141693	-0.0229807	0.00147524	0.199332	0.177827
2011	0.227054	0.177809	-0.00816338	-0.0254788	0.023601	0.186651	0.176609	-0.0191544	-0.00286843	0.20534	0.183321
2012	0.200368	0.166388	-0.00509667	-0.0231007	0.0210941	0.172642	0.165539	-0.0169036	-0.0267913	0.215833	0.172138
2013	0.34413	0.234774	-0.00898132	-0.0403877	0.0445842	0.238123	0.233339	-0.0191358	-0.0368949	0.22836	0.172331
2014	0.284332	0.204579	-0.00750399	-0.0343168	0.0318818	0.213818	0.203879	-0.0135408	-0.0310876	0.223167	0.178539
2015	0.157527	0.144566	-0.00380554	-0.0193146	0.0141729	0.15305	0.144103	0.00179985	-0.035543	0.21808	0.184337
2016	0.247385	0.184984	-0.00633043	-0.0312569	0.0242084	0.198626	0.185247	0.00208318	0.00157412	0.227417	0.231075
2017	0.200202	0.161759	-0.00629954	-0.025738	0.0195566	0.174077	0.161596	-0.00412275	0.00563481	0.239274	0.240786
2018	0.16246	0.14412	-0.0047898	-0.0212652	0.0149719	0.155304	0.144221	0.000483625	0.0101719	0.237787	0.248442
2019	0.088737	0.109114	-0.00390381	-0.0115802	0.00793957	0.11671	0.109166	-0.00411776	0.0224583	0.24428	0.26262
2020	0.127843	0.124312	-0.00743557	-0.017147	0.0133381	0.135513	0.124269	-0.020193	0.0533857	0.265925	0.299117
2021	0.0875703	0.108399	-0.00312511	-0.0123443	0.00809857	0.115829	0.108458	0.0013922	0.0924977	0.251215	0.345105

==> results_decomposition_females_0.1_2021.txt <==
year under point upper 
1976	-0.00451135	-1.2633e-10	0.00451135	
1977	-0.0182004	-0.00957031	-0.000940248	
1978	-0.0184325	-0.00109864	0.0162352	
1979	-0.025261	-0.0171631	-0.00906517	
1980	-0.0522206	-0.0343994	-0.0165782	
1981	-0.0383112	-0.0287537	-0.0191962	
1982	-0.0289543	-0.0110535	0.00684726	
1983	-0.0336424	-0.015509	0.00262445	
1984	-0.0416625	-0.0303101	-0.0189577	
1985	-0.0464306	-0.0291382	-0.0118458	
1986	-0.0372273	-0.0235901	-0.00995289	
1987	-0.0516919	-0.0392212	-0.0267505	
1988	-0.0715816	-0.0559387	-0.0402958	
1989	-0.0800535	-0.0641541	-0.0482547	
1990	-0.0550957	-0.0392212	-0.0233467	
1991	-0.0681894	-0.0560913	-0.0439932	
1992	-0.0488434	-0.0346863	-0.0205292	
1993	-0.0541379	-0.0436768	-0.0332157	
1994	-0.0552965	-0.0429138	-0.0305311	
1995	-0.0465855	-0.0338379	-0.0210903	
1996	-0.0316505	-0.013855	0.00394052	
1997	-0.0509996	-0.0281738	-0.00534804	
1998	-0.0469118	-0.0307739	-0.014636	
1999	-0.067726	-0.0504089	-0.0330918	
2000	-0.0532025	-0.0307739	-0.00834529	
2001	-0.0741556	-0.0512939	-0.0284322	
2002	-0.0478559	-0.0307739	-0.0136919	
2003	-0.0611667	-0.0435059	-0.0258451	
2004	-0.0623925	-0.0487915	-0.0351905	
2005	-0.0485069	-0.0332825	-0.0180581	
2006	-0.0517573	-0.0356445	-0.0195317	
2007	-0.0472204	-0.029773	-0.0123256	
2008	-0.0635579	-0.0392212	-0.0148845	
2009	-0.0540424	-0.0363709	-0.0186994	
2010	-0.0469558	-0.0253235	-0.00369125	
2011	-0.0184832	-2.21506e-08	0.0184831	
2012	-0.0647419	-0.0392212	-0.0137005	
2013	-0.0328096	-0.017334	-0.00185844	
2014	-0.031298	-0.0194214	-0.00754478	
2015	-0.0290371	-0.0194214	-0.00980568	
2016	-0.0547552	-0.0377441	-0.020733	
2017	-0.034978	-0.0157532	0.00347159	
2018	-0.0294122	-0.0148499	-0.00028762	
2019	-0.0475757	-0.0253235	-0.00307128	
2020	-0.065092	-0.0392212	-0.0133504	
2021	-0.0479388	-0.0312561	-0.0145734	


==> results_decomposition_females_0.25_2021.txt <==
year under point upper 
1976	-0.00490085	-1.24801e-09	0.00490085	
1977	-0.00941648	-2.19663e-08	0.00941644	
1978	-0.0175133	-0.011676	-0.00583869	
1979	-0.0221197	-0.0112732	-0.000426739	
1980	-0.0283765	-0.0217651	-0.0151537	
1981	-0.0277069	-0.0204529	-0.0131989	
1982	-0.0101112	-4.11249e-08	0.0101111	
1983	-0.0303966	-0.0230469	-0.0156972	
1984	-0.0351557	-0.0224793	-0.00980288	
1985	-0.0434338	-0.0359497	-0.0284656	
1986	-0.0412774	-0.0253235	-0.0093696	
1987	-0.0469581	-0.0269348	-0.0069115	
1988	-0.0422641	-0.02948	-0.0166959	
1989	-0.0523044	-0.0363586	-0.0204128	
1990	-0.0715408	-0.0597229	-0.047905	
1991	-0.0242342	-0.01073	0.00277419	
1992	-0.0574797	-0.044397	-0.0313143	
1993	-0.0355591	-0.0222412	-0.00892334	
1994	-0.0624025	-0.0451233	-0.0278441	
1995	-0.0539883	-0.0409851	-0.0279819	
1996	-0.0539886	-0.0408264	-0.0276642	
1997	-0.0636682	-0.0477905	-0.0319128	
1998	-0.0413342	-0.0237183	-0.0061024	
1999	-0.0491639	-0.0278259	-0.0064879	
2000	-0.0667389	-0.0487915	-0.0308441	
2001	-0.0623638	-0.0487915	-0.0352192	
2002	-0.0533709	-0.0392212	-0.0250715	
2003	-0.0508591	-0.0400085	-0.0291579	
2004	-0.0631198	-0.051294	-0.0394682	
2005	-0.0373193	-0.0236084	-0.00989747	
2006	-0.0209756	-5.89782e-08	0.0209755	
2007	-0.0481803	-0.0315491	-0.0149179	
2008	-0.0486548	-0.0336182	-0.0185816	
2009	-0.0543969	-0.0382263	-0.0220557	
2010	-0.0519835	-0.0382263	-0.0244691	
2011	-0.0451186	-0.0333313	-0.021544	
2012	-0.0474925	-0.0311646	-0.0148367	
2013	-0.0447601	-0.0258362	-0.00691229	
2014	-0.0293305	-3.5137e-08	0.0293305	
2015	-0.0201998	-3.40848e-08	0.0201997	
2016	-0.0138139	-3.39044e-08	0.0138139	
2017	-0.0437669	-0.0237183	-0.00366969	
2018	-0.0394501	-0.0228149	-0.00617975	
2019	-0.0411146	-0.022815	-0.00451536	
2020	-0.0511671	-0.033905	-0.0166429	
2021	-0.0488571	-0.0301758	-0.0114945	


==> results_decomposition_females_0.5_2021.txt <==
year under point upper 
1976	-0.00393561	-2.05531e-09	0.00393561	
1977	-0.010354	-0.00599365	-0.0016333	
1978	-0.0119521	-0.00320435	0.00554339	
1979	-0.0172867	-0.00957032	-0.00185398	
1980	-0.0237301	-0.0169556	-0.0101811	
1981	-0.0280462	-0.0176453	-0.0072444	
1982	-0.0200926	-0.00444946	0.0111937	
1983	-0.00798351	-3.3043e-08	0.00798344	
1984	-0.0278581	-0.0167542	-0.00565032	
1985	-0.0344734	-0.0250549	-0.0156364	
1986	-0.034373	-0.0186035	-0.00283403	
1987	-0.0445064	-0.033905	-0.0233036	
1988	-0.0472635	-0.033905	-0.0205465	
1989	-0.027214	-0.0132508	0.000712439	
1990	-0.0331752	-0.0242554	-0.0153356	
1991	-0.0393541	-0.0281738	-0.0169935	
1992	-0.0526145	-0.0379395	-0.0232645	
1993	-0.0454646	-0.0288208	-0.012177	
1994	-0.0185351	-3.68135e-08	0.018535	
1995	-0.0635344	-0.0350952	-0.00665598	
1996	-0.0433586	-0.0275879	-0.0118172	
1997	-0.0543834	-0.0362	-0.0180166	
1998	-0.0557225	-0.0382263	-0.0207301	
1999	-0.0568758	-0.0425659	-0.028256	
2000	-0.0553363	-0.0327942	-0.0102521	
2001	-0.055195	-0.0392212	-0.0232474	
2002	-0.0504044	-0.0377442	-0.025084	
2003	-0.0481778	-0.0348877	-0.0215976	
2004	-0.0427982	-0.0281372	-0.0134762	
2005	-0.0366931	-0.0260071	-0.0153211	
2006	-0.0298894	-0.0134278	0.00303381	
2007	-0.0467887	-0.0327942	-0.0187997	
2008	-0.0315838	-0.0134277	0.00472842	
2009	-0.0339203	-0.0253235	-0.0167267	
2010	-0.028632	-0.0173523	-0.0060726	
2011	-0.0210522	-0.0118347	-0.00261718	
2012	-0.0308135	-0.0172974	-0.00378132	
2013	-0.0148895	-4.08942e-08	0.0148894	
2014	-0.0409991	-0.0253906	-0.00978205	
2015	-0.0268625	-0.0124268	0.00200893	
2016	-0.0246533	-0.0143921	-0.0041309	
2017	-0.0258938	-0.0121155	0.00166276	
2018	-0.014088	-1.63618e-08	0.014088	
2019	-0.000197323	-6.70247e-08	0.000197189	
2020	-0.034499	-0.0222351	-0.00997124	
2021	-0.0100913	-2.52278e-08	0.0100913	


==> results_decomposition_females_0.75_2021.txt <==
year under point upper 
1976	-0.00251404	-1.5e-10	0.00251404	
1977	-0.00594674	-0.00209961	0.00174752	
1978	-0.0103716	-0.00452271	0.00132623	
1979	-0.0139662	-0.0081543	-0.00234244	
1980	-0.0209662	-0.0124817	-0.00399718	
1981	-0.0103242	-1.96335e-08	0.0103242	
1982	-0.0181266	-0.00936279	-0.000598998	
1983	-0.012645	-0.0059021	0.000840782	
1984	-0.00710315	-8.33601e-09	0.00710314	
1985	-0.0129018	-0.00299683	0.00690819	
1986	-0.013602	-4.19707e-08	0.013602	
1987	-0.0173921	-0.00250855	0.012375	
1988	-0.0174229	-0.00477905	0.00786477	
1989	-0.0184885	-0.00482178	0.0088449	
1990	-0.0364867	-0.0202087	-0.00393073	
1991	-0.0269873	-0.0182556	-0.00952394	
1992	-0.024282	-0.0128296	-0.00137721	
1993	-0.0118122	-1.31075e-08	0.0118122	
1994	-0.0227991	-0.0114319	-6.46905e-05	
1995	-0.0151925	-1.71805e-08	0.0151924	
1996	-0.0236331	-0.0127686	-0.00190413	
1997	-0.0162182	-0.00643311	0.00335199	
1998	-0.0301796	-0.0181152	-0.00605078	
1999	-0.0222869	-0.0117004	-0.00111389	
2000	-0.0362587	-0.0204468	-0.0046349	
2001	-0.0276433	-0.0164978	-0.00535229	
2002	-0.0245891	-0.0104736	0.00364188	
2003	-4.61586e-08	-3.43647e-08	-2.25708e-08	
2004	-0.0142731	-0.00405884	0.00615545	
2005	-0.0113777	-1.03392e-08	0.0113776	
2006	-0.0248895	-0.015271	-0.00565247	
2007	-0.0172196	-0.00583496	0.00554964	
2008	-0.0200405	-0.0110901	-0.00213972	
2009	-0.024142	-0.0134399	-0.00273778	
2010	-0.0163781	-0.00541992	0.0055383	
2011	-3.38882e-08	-2.19177e-08	-9.94718e-09	
2012	-0.0124042	-0.000549317	0.0113055	
2013	-0.00902347	-1.3898e-08	0.00902344	
2014	-0.0228523	-0.0120422	-0.00123211	
2015	-0.00618795	0.00350342	0.0131948	
2016	-0.0104573	-4.1779e-10	0.0104573	
2017	-0.0111687	-3.86807e-09	0.0111687	
2018	-0.0117619	-5.63869e-09	0.0117619	
2019	-0.0125895	-3.79337e-08	0.0125894	
2020	-0.0115522	-1.18581e-08	0.0115522	
2021	-0.00429138	0.00560303	0.0154974	


==> weeks_ASEC.txt <==
year weeks
1976	42.0187
1977	41.5997
1978	42.1021
1979	42.4764
1980	42.6094
1981	42.9766
1982	43.2415
1983	43.5327
1984	43.9312
1985	44.1426
1986	44.2455
1987	44.5587
1988	44.9509
1989	45.2187
1990	45.0862
1991	45.2624
1992	45.4772
1993	45.7198
1994	45.7743
1995	45.7828
1996	46.0368
1997	46.1197
1998	46.505
1999	46.7029
2000	46.8154
2001	46.9465
2002	47.0555
2003	47.0524
2004	47.1127
2005	47.1884
2006	47.3359
2007	47.5082
2008	47.7091
2009	47.4672
2010	47.3491
2011	47.3016
2012	47.473
2013	47.5497
2014	47.7314
2015	47.819
2016	47.9143
2017	47.9911
2018	48.323
2019	48.4402
2020	48.3976
2021	46.1983
